Robust Counterfactuals for Markov Decision Processes under Statistical and Causal Uncertainties

Counterfactual reasoning (asking what would have happened, had a decision been different) is a powerful tool for identifying causes of failure and explaining the behaviour of AI systems in sequential decision-making tasks. In Markov Decision Processes (MDPs), two sources of uncertainty complicate counterfactual inference: statistical uncertainty in the MDP transitions when the MDP is estimated from trajectory data, and uncertainty about the unknown causal model, as there are multiple structural causal models (SCMs) compatible with each MDP. Existing work addresses these two challenges in isolation. We address both simultaneously by introducing a framework for partial counterfactual inference in MDPs that is robust to both statistical and causal uncertainty. Our approach provides: 1) closed-form analytical bounds for the counterfactual probabilities that are valid across all SCMs entailed by a given interval MDP (IMDP); 2) a method to compute minimal robust interventions to achieve a desired counterfactual outcome via pessimistic value iteration on the induced counterfactual IMDP. Since the latter is constructed using our analytical bounds, our approach remains efficient and scalable to realistic MDP environments. Experiments across multiple case studies demonstrate our method's robustness and practical utility for identifying minimal sets of actions that, if changed, would have led to improved outcomes.

==> graphs/aircraftdata.txt <==
threshold	exact_mean	approx_mean	tight_mean	gumbel_mean
-776	0	0	0	0
-776	0.5	0.52	0.51	nan
-776	nan	0.55	0.55	nan
-776	nan	nan	nan	0.41
-776	0.51	nan	nan	nan
-776	0.52	nan	nan	nan
-776	0.53	nan	nan	nan
-775.147	0.54	nan	nan	nan
-775.067	nan	0.56	0.56	nan
-774.206	nan	0.65	0.65	nan
-773.752	nan	0.66	nan	nan
-773.447	nan	0.67	nan	nan
-773.323	nan	nan	0.66	nan
-772.959	nan	0.77	nan	nan
-772.947	nan	nan	0.76	nan
-772.642	nan	0.78	nan	nan
-772.457	nan	nan	0.77	nan
-771.876	nan	0.79	nan	nan
-771.115	nan	nan	0.78	nan
-771.1	nan	0.8	nan	nan
-770.836	nan	0.81	nan	nan
-770.651	nan	0.82	nan	nan
-769.884	nan	nan	0.79	nan
-769.799	nan	0.9	nan	nan
-769.726	nan	0.91	nan	nan
-769.319	nan	0.97	nan	nan
-769.299	nan	nan	0.8	nan
-768.967	nan	nan	0.81	nan
-767.738	0.55	nan	nan	nan
-766.998	nan	nan	0.89	nan
-766.386	nan	0.98	nan	nan
-765.471	nan	nan	0.9	nan
-765.23	nan	nan	0.91	nan
-765.198	nan	0.99	nan	nan
-764.507	0.56	nan	nan	nan
-764.389	nan	nan	0.92	nan
-763.754	nan	nan	0.98	nan
-763.717	0.57	nan	nan	nan
-763.626	nan	1	0.99	nan
-762.919	nan	nan	1	nan
-762.007	nan	1.01	nan	nan
-761.197	0.59	nan	nan	nan
-759.253	nan	nan	1.01	nan
-759.121	nan	1.02	nan	nan
-759.121	nan	1.03	nan	nan
-757.425	nan	1.11	nan	nan
-757.292	nan	nan	1.02	nan
-757.292	nan	nan	1.03	nan
-756.371	nan	nan	1.11	nan
-756.104	0.6	nan	nan	nan
-755.206	nan	1.12	nan	nan
-754.766	nan	1.19	nan	nan
-754.545	nan	nan	1.12	nan
-754.069	nan	1.2	nan	nan
-754.015	nan	1.29	nan	nan
-753.808	nan	nan	nan	0.42
-753.391	nan	nan	1.19	nan
-752.886	nan	1.3	nan	nan
-752.726	0.61	nan	nan	nan
-752.726	0.62	nan	nan	nan
-752.59	0.67	nan	nan	nan
-751.693	nan	1.31	nan	nan
-750.555	nan	1.32	nan	nan
-749.922	0.68	nan	nan	nan
-749.217	nan	1.33	1.2	nan
-748.579	nan	nan	1.21	nan
-748.089	nan	1.39	nan	nan
-747.018	nan	1.4	1.22	nan
-746.375	nan	nan	1.23	nan
-745.893	nan	nan	1.32	nan
-745.458	nan	nan	1.38	nan
-744.256	nan	nan	1.39	nan
-743.834	nan	1.41	nan	nan
-740.541	nan	1.42	nan	nan
-740.265	0.69	nan	nan	nan
-739.733	nan	nan	nan	0.43
-739.662	nan	1.43	nan	nan
-739.561	nan	nan	1.4	nan
-739.295	0.7	nan	nan	nan
-739.013	nan	1.44	nan	nan
-736.143	nan	nan	1.41	nan
-734.6	nan	1.45	nan	nan
-732.614	nan	1.46	nan	nan
-732.614	0.71	nan	nan	nan
-732.614	0.72	nan	nan	nan
-732.485	0.8	nan	nan	nan
-731.96	nan	nan	1.42	nan
-730.458	nan	nan	1.43	nan
-729.107	nan	nan	1.44	nan
-727.682	nan	1.47	nan	nan
-727.682	0.81	nan	nan	nan
-727.682	0.82	nan	nan	nan
-727.682	0.83	nan	nan	nan
-726.327	0.9	nan	nan	nan
-726.012	nan	nan	1.45	nan
-725.667	nan	1.48	nan	nan
-724.417	nan	1.56	nan	nan
-722.696	nan	1.57	nan	nan
-722.61	nan	nan	1.46	nan
-720.974	0.91	nan	nan	nan
-720.48	nan	1.58	nan	nan
-720.303	nan	1.59	nan	nan
-719.102	nan	1.6	nan	nan
-717.855	nan	1.68	nan	nan
-716.674	nan	nan	1.47	nan
-716.641	nan	nan	1.48	nan
-715.935	nan	nan	1.56	nan
-715.703	nan	1.69	nan	nan
-715.609	nan	nan	1.57	nan
-714.831	nan	nan	1.65	nan
-714.437	nan	nan	nan	0.44
-713.214	nan	nan	1.66	nan
-712.142	nan	1.7	1.67	nan
-711.055	nan	nan	nan	0.45
-711.001	nan	nan	1.68	nan
-709.151	0.92	nan	nan	nan
-708.518	0.93	nan	nan	nan
-708.131	0.94	nan	nan	nan
-706.718	nan	nan	1.69	nan
-703.192	nan	1.71	1.7	nan
-702.806	0.95	nan	nan	nan
-699.386	nan	nan	nan	0.46
-698.262	nan	1.72	nan	nan
-697.874	nan	1.73	1.71	nan
-697.429	nan	nan	nan	0.47
-697.429	0.96	nan	nan	nan
-697.4	1.03	nan	nan	nan
-697.371	nan	nan	nan	0.48
-690.935	1.04	nan	nan	nan
-689.347	1.05	nan	nan	nan
-688.17	nan	1.74	nan	nan
-688.17	1.06	nan	nan	nan
-687.789	1.07	nan	nan	nan
-685.724	1.08	nan	nan	nan
-683.947	nan	nan	nan	0.49
-683.872	1.09	nan	nan	nan
-683.816	nan	nan	nan	0.5
-679.451	nan	1.82	nan	nan
-678.955	nan	1.83	1.72	nan
-678.747	nan	1.84	nan	nan
-678.694	nan	2.05	nan	nan
-677.263	1.1	nan	nan	nan
-675.693	nan	2.06	1.73	nan
-675.604	nan	2.07	nan	nan
-674	nan	2.16	nan	nan
-674	1.24	2.3	1.87	nan
-672.377	nan	nan	nan	0.53
-671.739	nan	2.31	1.88	nan
-670.24	nan	nan	nan	0.54
-669.227	nan	2.32	nan	nan
-667.613	nan	nan	1.89	nan
-664.141	nan	nan	1.9	nan
-663.155	1.25	nan	nan	nan
-662.883	1.26	nan	nan	nan
-662.836	1.27	nan	nan	nan
-662.836	1.28	nan	nan	nan
-662.036	1.34	nan	nan	nan
-661.292	nan	2.33	1.91	nan
-659.691	nan	nan	1.92	nan
-659.371	nan	2.34	1.93	nan
-659.09	1.35	nan	nan	nan
-657.258	1.36	nan	nan	nan
-657.116	nan	nan	1.94	nan
-656.245	nan	nan	2.15	nan
-650.804	nan	2.41	2.22	nan
-648.21	nan	nan	nan	0.55
-647.237	nan	nan	2.31	nan
-646.186	nan	2.42	nan	nan
-638.548	nan	nan	2.32	nan
-638.425	nan	nan	2.33	nan
-635.708	nan	nan	2.42	nan
-635.708	1.37	nan	nan	nan
-635.708	1.38	nan	nan	nan
-635.708	1.39	nan	nan	nan
-635.688	1.49	nan	nan	nan
-635.688	1.5	nan	nan	nan
-635.567	1.57	nan	nan	nan
-634.355	1.58	nan	nan	nan
-633.604	nan	2.43	nan	nan
-633.46	nan	nan	nan	0.56
-633.46	1.59	nan	nan	nan
-633.343	1.65	nan	nan	nan
-633.18	1.66	nan	nan	nan
-633.126	1.72	nan	nan	nan
-632.142	nan	nan	nan	0.57
-631.054	1.73	nan	nan	nan
-627.177	nan	2.44	2.43	nan
-626.732	nan	nan	2.44	nan
-626.269	1.74	nan	nan	nan
-625.821	1.75	nan	nan	nan
-622.786	1.82	nan	nan	nan
-621.011	nan	nan	nan	0.58
-621.011	1.83	nan	nan	nan
-618.9	1.84	nan	nan	nan
-618.352	nan	2.45	nan	nan
-612.312	nan	2.46	nan	nan
-609.18	nan	nan	nan	0.59
-607.905	nan	nan	2.45	nan
-605.872	nan	nan	nan	0.6
-605.203	nan	2.47	nan	nan
-599.624	nan	nan	2.46	nan
-596.748	nan	nan	2.47	nan
-596.213	nan	nan	nan	0.61
-596.213	1.85	nan	nan	nan
-595.856	1.86	nan	nan	nan
-589.01	nan	2.55	nan	nan
-588.052	nan	nan	nan	0.63
-587.02	1.87	nan	nan	nan
-586.686	nan	2.56	2.48	nan
-584.521	nan	nan	2.56	nan
-581.637	nan	2.57	nan	nan
-580.087	1.88	nan	nan	nan
-579.21	nan	nan	nan	0.64
-578.222	nan	2.58	nan	nan
-577.424	nan	2.66	nan	nan
-577.176	nan	nan	nan	0.65
-574.508	nan	2.67	nan	nan
-573.95	nan	nan	2.57	nan
-572.044	nan	nan	nan	0.66
-572	1.89	nan	nan	nan
-572	1.93	2.82	2.72	nan
-571.349	nan	nan	nan	0.7
-570.148	2	nan	nan	nan
-569.932	nan	2.83	nan	nan
-568.284	nan	2.84	nan	nan
-567.934	2.01	nan	nan	nan
-566.821	nan	2.91	nan	nan
-566	nan	2.92	2.73	nan
-566	2.02	2.93	2.74	nan
-565.214	nan	nan	nan	0.71
-564.24	nan	nan	2.75	nan
-564.24	2.03	nan	nan	nan
-564.092	2.04	nan	nan	nan
-563.148	nan	nan	2.76	nan
-560.618	nan	nan	2.77	nan
-560.454	nan	2.94	nan	nan
-555.494	nan	3	nan	nan
-555.488	nan	nan	nan	0.72
-554.814	nan	nan	2.84	nan
-554.741	nan	3.01	nan	nan
-554.582	2.05	nan	nan	nan
-554.419	nan	nan	2.85	nan
-553.269	nan	nan	2.91	nan
-553.238	2.13	nan	nan	nan
-552.304	nan	nan	nan	0.73
-551.357	nan	nan	2.92	nan
-551.027	nan	nan	3	nan
-551.014	nan	nan	nan	0.74
-548.511	nan	3.1	3.09	nan
-548.448	nan	3.11	nan	nan
-548.01	nan	nan	3.1	nan
-544.795	nan	nan	3.11	nan
-543.43	nan	3.12	nan	nan
-542.335	nan	3.13	nan	nan
-541.862	nan	3.14	3.12	nan
-541.582	nan	3.15	nan	nan
-541.57	nan	3.21	nan	nan
-536.964	nan	3.22	nan	nan
-535.384	nan	nan	nan	0.75
-535.19	nan	nan	3.13	nan
-534.017	nan	nan	3.14	nan
-533.824	2.14	nan	nan	nan
-533.729	nan	nan	3.15	nan
-533.729	2.15	nan	nan	nan
-533.548	2.24	nan	nan	nan
-532.908	nan	nan	3.21	nan
-532.322	nan	3.23	nan	nan
-531.787	nan	nan	nan	0.76
-531.275	nan	3.32	3.3	nan
-528.59	nan	3.39	nan	nan
-525.6	2.25	nan	nan	nan
-522.498	nan	nan	3.31	nan
-520.796	2.26	nan	nan	nan
-520.679	nan	3.4	nan	nan
-517.779	2.27	nan	nan	nan
-517.757	2.28	nan	nan	nan
-516.278	nan	3.5	3.41	nan
-514.557	nan	nan	3.42	nan
-514.454	nan	nan	3.49	nan
-514.403	nan	3.51	nan	nan
-510.584	nan	nan	3.5	nan
-510.521	nan	3.52	nan	nan
-508.625	nan	nan	3.51	nan
-508.516	2.29	nan	nan	nan
-507.185	nan	nan	nan	0.77
-503.943	nan	nan	3.52	nan
-503.892	nan	3.6	nan	nan
-501.758	nan	nan	3.6	nan
-501.695	nan	3.67	nan	nan
-499.402	nan	nan	3.67	nan
-499.402	2.3	nan	nan	nan
-499.402	2.31	nan	nan	nan
-499.402	2.32	nan	nan	nan
-499.402	2.33	nan	nan	nan
-499.059	2.36	nan	nan	nan
-491.757	nan	3.68	nan	nan
-490.487	2.37	nan	nan	nan
-490.382	nan	3.75	nan	nan
-486.184	nan	nan	3.68	nan
-481.787	nan	3.76	3.69	nan
-481.28	nan	nan	3.76	nan
-476.778	nan	nan	nan	0.79
-467.149	nan	nan	nan	0.8
-464.277	2.38	nan	nan	nan
-459.642	2.39	nan	nan	nan
-457.559	nan	nan	nan	0.81
-455.202	nan	3.77	nan	nan
-454.178	2.4	nan	nan	nan
-454.178	2.41	nan	nan	nan
-454.178	2.42	nan	nan	nan
-454.178	2.43	nan	nan	nan
-450.625	2.49	nan	nan	nan
-447.902	nan	nan	nan	0.82
-443.231	nan	nan	nan	0.83
-443.03	nan	3.86	nan	nan
-437.516	nan	nan	3.77	nan
-433.134	nan	3.87	nan	nan
-432.905	nan	nan	nan	0.84
-431.402	nan	nan	nan	0.85
-429.637	nan	3.88	3.78	nan
-428.455	nan	nan	nan	0.86
-427.37	nan	nan	3.87	nan
-426.235	nan	nan	nan	0.87
-411.791	nan	3.89	nan	nan
-411.697	nan	nan	3.88	nan
-410.46	nan	nan	nan	0.88
-409.074	2.5	nan	nan	nan
-408.88	nan	nan	nan	0.89
-407.357	nan	nan	3.89	nan
-405.325	nan	nan	nan	0.9
-402.189	nan	nan	nan	0.91
-402.02	nan	nan	nan	0.92
-398.008	nan	3.9	3.9	nan
-397.667	nan	nan	nan	0.93
-391.558	nan	nan	nan	0.94
-383.249	2.51	nan	nan	nan
-381.671	nan	3.99	3.99	nan
-380.81	nan	4	nan	nan
-379.81	2.61	nan	nan	nan
-379.37	nan	nan	nan	0.95
-377.866	nan	nan	nan	1.02
-376.65	nan	nan	nan	1.03
-373.025	nan	nan	nan	1.04
-372.945	nan	nan	nan	1.05
-372.061	nan	nan	nan	1.06
-371.078	2.62	nan	nan	nan
-368.336	2.63	nan	nan	nan
-368.336	2.64	nan	nan	nan
-368.336	2.65	nan	nan	nan
-368.336	2.66	nan	nan	nan
-367.76	2.72	nan	nan	nan
-367.462	nan	nan	nan	1.07
-367.331	2.73	nan	nan	nan
-363.83	nan	nan	nan	1.08
-363.262	nan	nan	4	nan
-359.192	2.74	nan	nan	nan
-356.163	nan	nan	nan	1.09
-356.135	2.75	nan	nan	nan
-355.723	2.76	nan	nan	nan
-355.377	2.77	nan	nan	nan
-354.353	nan	nan	nan	1.1
-354.335	nan	nan	nan	1.11
-354.335	2.78	nan	nan	nan
-354.335	2.79	nan	nan	nan
-347.269	2.84	nan	nan	nan
-347.269	2.85	nan	nan	nan
-347.269	2.86	nan	nan	nan
-346.486	2.92	nan	nan	nan
-345.595	nan	nan	nan	1.12
-340.755	nan	nan	nan	1.13
-338.159	nan	nan	nan	1.14
-338.063	nan	nan	nan	1.15
-333.589	nan	nan	nan	1.21
-333.254	2.93	nan	nan	nan
-330.247	nan	nan	nan	1.22
-324.414	2.94	nan	nan	nan
-317.881	2.95	nan	nan	nan
-316.582	nan	4.01	4.01	nan
-315.415	nan	nan	nan	1.23
-310.57	nan	4.09	nan	nan
-304.298	2.96	nan	nan	nan
-303.838	nan	4.1	nan	nan
-299.991	nan	nan	nan	1.24
-298.33	nan	nan	nan	1.25
-297.909	nan	nan	nan	1.26
-297.909	2.97	nan	nan	nan
-295.142	3.03	nan	nan	nan
-294.992	nan	nan	nan	1.27
-294.305	nan	nan	4.09	nan
-290.31	3.04	nan	nan	nan
-289.534	nan	4.11	nan	nan
-287.968	3.05	nan	nan	nan
-282.46	3.06	nan	nan	nan
-281.349	nan	nan	nan	1.34
-278.846	3.07	nan	nan	nan
-278.55	nan	nan	nan	1.35
-278.55	3.08	nan	nan	nan
-278.077	3.17	nan	nan	nan
-276.357	nan	nan	nan	1.41
-276.287	nan	nan	nan	1.42
-274.422	nan	nan	nan	1.43
-273.058	nan	nan	nan	1.44
-272.938	3.18	nan	nan	nan
-272.938	3.19	nan	nan	nan
-272.938	3.2	nan	nan	nan
-269.921	3.32	nan	nan	nan
-267.457	nan	nan	4.1	nan
-266.091	3.33	nan	nan	nan
-265.003	3.34	nan	nan	nan
-264.853	nan	nan	nan	1.45
-264.688	3.35	nan	nan	nan
-264.392	3.36	nan	nan	nan
-260.56	nan	nan	4.11	nan
-260.56	3.37	nan	nan	nan
-257.086	3.43	nan	nan	nan
-256.665	3.44	nan	nan	nan
-256.63	3.45	nan	nan	nan
-255.465	3.46	nan	nan	nan
-253.971	nan	nan	nan	1.46
-248.881	nan	nan	nan	1.47
-248.881	3.47	nan	nan	nan
-248.881	3.48	nan	nan	nan
-248.881	3.49	nan	nan	nan
-248.881	3.5	nan	nan	nan
-248.13	3.53	nan	nan	nan
-247.891	3.54	nan	nan	nan
-247.85	3.55	nan	nan	nan
-247.85	3.56	nan	nan	nan
-246.437	3.62	nan	nan	nan
-246.437	3.63	nan	nan	nan
-246.359	3.71	nan	nan	nan
-246.296	nan	nan	nan	1.48
-246.183	nan	nan	nan	1.49
-243.54	3.72	nan	nan	nan
-242.331	nan	nan	nan	1.5
-242.153	3.73	nan	nan	nan
-242.153	3.74	nan	nan	nan
-240.895	3.8	nan	nan	nan
-237.839	nan	4.12	nan	nan
-236.028	nan	nan	4.12	nan
-235.984	3.81	nan	nan	nan
-233.821	nan	nan	nan	1.51
-233.74	nan	4.13	nan	nan
-231.467	nan	nan	nan	1.52
-231.381	nan	nan	nan	1.53
-230.92	nan	nan	nan	1.54
-230.028	nan	nan	nan	1.55
-227.82	nan	nan	nan	1.56
-226.705	nan	nan	nan	1.57
-224.5	nan	nan	nan	1.58
-223.674	3.82	nan	nan	nan
-223.547	nan	nan	nan	1.59
-223.547	nan	nan	nan	1.6
-222.469	nan	nan	nan	1.66
-217.798	nan	nan	nan	1.67
-217.664	3.83	nan	nan	nan
-217.664	3.84	nan	nan	nan
-217.664	3.85	nan	nan	nan
-214.767	3.89	nan	nan	nan
-214.386	3.9	nan	nan	nan
-213.218	nan	nan	nan	1.73
-211.496	nan	nan	nan	1.8
-210.763	nan	nan	nan	1.81
-210.412	nan	nan	4.13	nan
-210.359	3.91	nan	nan	nan
-210.063	nan	4.14	nan	nan
-208.914	3.97	nan	nan	nan
-205.817	nan	4.15	nan	nan
-204.781	nan	4.16	nan	nan
-204.353	nan	nan	nan	1.82
-202.523	nan	4.34	nan	nan
-201.727	nan	nan	nan	1.83
-199.247	nan	nan	nan	1.84
-198.544	nan	nan	4.14	nan
-197.849	nan	nan	nan	1.85
-194.904	nan	nan	4.15	nan
-194.461	nan	nan	4.16	nan
-193.807	nan	4.35	nan	nan
-193.489	nan	nan	nan	1.86
-193.489	nan	nan	4.17	nan
-193.489	nan	nan	4.25	nan
-188.063	nan	nan	4.34	nan
-186.06	nan	nan	nan	1.87
-185.931	nan	nan	nan	1.88
-184.954	nan	nan	nan	1.89
-184.383	nan	nan	nan	1.9
-183.436	nan	nan	nan	1.91
-183.212	nan	4.37	4.36	nan
-182.999	nan	nan	nan	1.92
-182.283	nan	nan	nan	1.98
-182.212	nan	nan	nan	1.99
-180.551	nan	nan	nan	2
-177.094	nan	nan	nan	2.01
-174.133	nan	nan	nan	2.02
-174.016	3.98	nan	nan	nan
-171.781	nan	nan	nan	2.08
-169.672	nan	nan	nan	2.09
-168.924	3.99	nan	nan	nan
-168.241	nan	nan	4.37	nan
-168.241	nan	nan	nan	2.1
-167.424	nan	nan	nan	2.16
-167.195	nan	nan	nan	2.17
-166.799	nan	nan	nan	2.24
-166.585	nan	nan	nan	2.32
-166.083	nan	4.44	nan	nan
-166.083	nan	nan	nan	2.33
-165.66	nan	nan	nan	2.38
-164.648	nan	nan	4.44	nan
-163.98	nan	nan	nan	2.39
-163.98	nan	nan	nan	2.4
-162.399	nan	nan	nan	2.45
-160.614	nan	nan	nan	2.46
-158.261	nan	nan	nan	2.47
-156.382	nan	nan	nan	2.48
-154.191	nan	nan	nan	2.49
-154.172	nan	nan	nan	2.5
-153.778	nan	nan	nan	2.51
-153.693	nan	nan	nan	2.52
-152.975	nan	4.63	4.63	nan
-152.935	nan	nan	nan	2.53
-148.803	4	nan	nan	nan
-148.799	nan	nan	nan	2.54
-148.546	nan	nan	nan	2.63
-146.293	nan	nan	nan	2.64
-144.049	nan	nan	nan	2.65
-142.743	nan	nan	nan	2.66
-140.751	nan	nan	nan	2.67
-140.606	nan	nan	nan	2.68
-138.456	nan	nan	nan	2.69
-138.271	nan	nan	nan	2.7
-138.093	nan	nan	nan	2.71
-137.317	nan	nan	nan	2.77
-137.302	nan	nan	nan	2.78
-135.254	nan	nan	nan	2.84
-135.217	nan	nan	nan	2.85
-135.019	nan	4.64	4.64	nan
-134.333	nan	4.65	nan	nan
-133.255	nan	nan	nan	2.86
-133.004	nan	nan	nan	2.87
-133.004	4.01	nan	nan	nan
-132.17	4.21	nan	nan	nan
-128.915	nan	nan	nan	2.93
-128.678	nan	nan	nan	3
-127.803	nan	nan	nan	3.01
-127.413	nan	nan	nan	3.02
-127.238	nan	nan	nan	3.03
-125.487	nan	nan	nan	3.09
-122.559	nan	nan	nan	3.15
-122.52	nan	nan	nan	3.16
-122.372	nan	nan	nan	3.17
-120.837	nan	nan	nan	3.18
-120.219	nan	nan	nan	3.19
-119.375	nan	nan	nan	3.2
-119.164	nan	nan	nan	3.26
-117.629	nan	nan	nan	3.27
-117.629	nan	nan	nan	3.28
-117.537	nan	nan	nan	3.34
-114.739	nan	4.66	nan	nan
-113.586	nan	nan	nan	3.36
-113.518	nan	4.75	nan	nan
-113.477	nan	nan	nan	3.37
-113.448	nan	nan	nan	3.44
-110.65	nan	nan	nan	3.5
-110.444	nan	nan	4.65	nan
-108.737	nan	nan	nan	3.51
-107.605	nan	nan	nan	3.52
-105.945	nan	nan	nan	3.53
-104.616	nan	nan	nan	3.54
-103.703	nan	nan	nan	3.6
-102.159	nan	nan	nan	3.61
-101.595	nan	nan	nan	3.62
-101.585	nan	nan	nan	3.63
-101.483	nan	nan	nan	3.7
-100.918	nan	nan	nan	3.76
-99.0432	nan	nan	4.66	nan
-98.8966	nan	nan	nan	3.77
-93.5765	nan	4.83	nan	nan
-93.4095	nan	nan	nan	3.86
-92.0528	nan	4.94	nan	nan
-91.9815	nan	nan	nan	3.87
-90.7182	nan	nan	nan	3.94
-90.718	nan	nan	nan	3.95
-88.8717	nan	nan	nan	4.02
-88.8717	nan	nan	4.74	nan
-85.7142	nan	nan	4.75	nan
-85.5568	nan	nan	nan	4.03
-83.4506	nan	nan	4.86	nan
-83.4506	nan	nan	nan	4.04
-82.2583	nan	nan	nan	4.1
-78.6999	nan	nan	4.94	nan
-77.7848	4.22	nan	nan	nan
-68.8481	nan	nan	nan	4.11
-65.8405	nan	nan	nan	4.12
-53.1416	nan	nan	nan	4.13
-50.7756	nan	4.95	nan	nan
-48.3888	nan	nan	nan	4.14
-42.0915	4.23	nan	nan	nan
-38.3637	nan	nan	4.95	nan
-37.62	nan	5.05	5.05	nan
-37.62	4.24	nan	nan	nan
-37.2501	4.34	nan	nan	nan
-36.3565	4.35	nan	nan	nan
-28.22	nan	nan	nan	4.15
-28.2096	nan	5.06	nan	nan
-27.3869	nan	5.13	nan	nan
-16.3982	nan	nan	nan	4.16
-16.3982	4.36	nan	nan	nan
-16.3982	4.37	nan	nan	nan
-16.3982	4.38	nan	nan	nan
-16.1584	4.44	nan	nan	nan
-15.229	nan	nan	nan	4.17
-14.2686	nan	nan	nan	4.18
-14.2686	nan	nan	nan	4.19
-14.2686	nan	nan	nan	4.2
-12.8084	nan	nan	nan	4.27
-12.7981	nan	nan	5.06	nan
-12.1238	nan	nan	5.13	nan
-11.4101	nan	nan	nan	4.28
-11.4101	4.45	nan	nan	nan
-11.0413	4.46	nan	nan	nan
-10.8987	nan	nan	nan	4.37
-2.83346	nan	nan	nan	4.46
-1.03545	nan	nan	nan	4.56
0	4.47	nan	nan	nan
5.33649	4.82	5.55	5.55	4.92
16.5541	4.83	nan	nan	nan
16.5541	4.84	nan	nan	nan
16.5541	4.85	nan	nan	nan
16.5541	4.86	nan	nan	nan
16.5541	4.87	nan	nan	nan
18.0548	5.04	nan	nan	nan
21.7628	nan	nan	nan	4.93
26.2513	nan	nan	nan	4.94
32.3661	5.05	nan	nan	nan
32.3661	5.06	nan	nan	nan
42.9081	5.13	nan	nan	nan
43.5474	nan	5.56	5.56	nan
43.865	5.14	nan	nan	nan
43.8799	nan	nan	nan	4.95
43.8799	5.15	nan	nan	nan
43.8799	5.16	nan	nan	nan
43.8799	5.17	nan	nan	nan
43.9413	5.24	nan	nan	nan
46.8543	nan	nan	nan	4.96
46.8543	nan	nan	nan	4.97
54.6432	nan	nan	nan	5.04
58.0974	nan	5.57	nan	nan
58.6185	5.25	nan	nan	nan
58.776	nan	nan	nan	5.05
58.8816	nan	nan	nan	5.06
58.8816	nan	nan	nan	5.08
59.1178	nan	nan	nan	5.15
59.1186	nan	nan	nan	5.16
59.7366	nan	nan	nan	5.25
59.7382	nan	nan	nan	5.26
60.448	nan	nan	nan	5.34
60.4496	nan	nan	nan	5.35
63.7655	nan	nan	nan	5.43
79.9582	nan	nan	5.57	nan
83.0116	5.26	nan	nan	nan
90.6783	nan	nan	nan	5.44
90.6783	5.27	nan	nan	nan
90.6783	5.28	nan	nan	nan
90.6783	5.29	nan	nan	nan
95.9556	5.35	nan	nan	nan
113.235	nan	nan	nan	5.45
117.342	nan	nan	nan	5.46
117.342	5.36	nan	nan	nan
117.342	5.37	nan	nan	nan
117.342	5.38	nan	nan	nan
117.342	5.39	nan	nan	nan
117.438	5.46	nan	nan	nan
118.54	nan	5.68	5.68	nan
123.825	5.47	nan	nan	nan
129.065	nan	nan	nan	5.47
129.065	5.48	nan	nan	nan
129.065	5.49	nan	nan	nan
132.71	5.56	nan	nan	nan
133.189	nan	nan	nan	5.48
133.206	nan	5.89	nan	nan
135.952	5.57	nan	nan	nan
144.132	nan	nan	5.89	nan
145.172	nan	nan	nan	5.59
145.502	nan	nan	nan	5.6
145.851	nan	nan	nan	5.68
145.851	nan	nan	nan	5.79
159.52	nan	nan	nan	5.89
163.76	nan	nan	nan	6.01
167.92	nan	nan	nan	6.13
170.287	nan	nan	nan	6.14
174.427	nan	6.01	6.01	nan
177.86	nan	6.13	6.13	nan
177.86	5.58	nan	nan	nan
177.86	5.59	nan	nan	nan
177.86	5.6	nan	nan	nan
177.86	5.61	nan	nan	nan
177.86	5.62	nan	nan	nan
180.78	5.78	nan	nan	nan
185.301	nan	6.25	6.25	nan
185.301	5.79	nan	nan	nan
185.301	5.8	nan	nan	nan
189.459	5.89	nan	nan	nan
200.761	nan	nan	nan	6.25
200.761	5.9	nan	nan	nan
200.761	5.91	nan	nan	nan
200.761	5.92	nan	nan	nan
200.761	5.93	nan	nan	nan
200.761	5.94	nan	nan	nan
200.761	5.95	nan	nan	nan
204.536	6.14	nan	nan	nan
215.23	nan	nan	nan	6.26
215.23	6.15	nan	nan	nan
215.23	6.16	nan	nan	nan
216.068	6.25	nan	nan	nan
226	nan	6.26	6.26	nan
226	nan	nan	nan	6.32
226	nan	nan	nan	6.45
226	nan	nan	nan	6.57
226	nan	nan	nan	6.7
226	nan	nan	nan	6.82
226	nan	nan	nan	7.04
226	6.71	6.93	6.93	nan
226	6.82	7.04	7.04	nan
227.82	7.03	nan	nan	nan
228	7.04	nan	nan	nan
228	nan	nan	nan	7.66
228	nan	nan	nan	8.23
228	nan	nan	nan	8.84
228	nan	nan	nan	9.79
228	nan	nan	nan	10.49
228	nan	nan	nan	11.36
228	nan	nan	nan	11.46
228	11.04	10.99	11.34	nan
228	11.37	11.46	11.46	nan
229	11.46	nan	nan	nan
229	nan	nan	nan	11.52
229	nan	nan	nan	11.54
229	nan	nan	nan	11.67
229	nan	nan	nan	11.8
229	nan	nan	nan	12
229	11.89	12.12	12.12	nan
229	11.93	nan	nan	nan
229.044	12.12	nan	nan	nan
229.044	nan	nan	nan	12.02
229.174	nan	nan	nan	12.12
229.253	nan	nan	nan	12.24
229.253	nan	12.24	nan	nan
229.38	nan	nan	12.24	nan
229.38	12.14	nan	nan	nan
231	12.24	nan	nan	nan
231	nan	nan	nan	12.26
231	nan	nan	nan	12.29
231	nan	nan	nan	12.41
231	nan	nan	nan	12.5
231	12.28	12.5	12.5	nan
231.597	12.39	nan	nan	nan
232	12.5	nan	nan	nan
232	nan	nan	nan	12.52
232	nan	nan	nan	12.64
232	nan	nan	nan	12.76
232	12.67	12.76	12.76	nan
232.173	12.76	nan	nan	nan
232.253	nan	nan	nan	12.87
232.253	nan	12.87	nan	nan
232.38	nan	nan	12.87	nan
234	12.87	nan	nan	nan
234	nan	nan	nan	12.88
234	nan	nan	nan	12.89
234	12.87	12.87	12.87	13

==> graphs/frozenlakedata.txt <==
threshold	exact_mean	approx_mean	tight_mean	gumbel_mean
-99.0	0.0	0.0	0.0	0.0
-99.0	0.14	0.14	0.14	nan
-99.0	nan	nan	nan	0.06
-99.0	nan	nan	nan	0.13
-98.0	nan	nan	nan	0.14
-98.0	0.24	0.24	0.24	nan
-98.0	nan	nan	nan	0.16
-98.0	nan	nan	nan	0.2
-98.0	nan	nan	nan	0.21
-98.0	nan	nan	nan	0.22
-98.0	nan	nan	nan	0.23
-97.0	nan	nan	nan	0.24
-97.0	0.32	0.32	0.32	nan
-97.0	nan	nan	nan	0.26
-97.0	nan	nan	nan	0.27
-97.0	nan	nan	nan	0.29
-97.0	nan	nan	nan	0.31
-96.0	nan	nan	nan	0.32
-96.0	0.42	0.42	0.42	nan
-96.0	nan	nan	nan	0.34
-96.0	nan	nan	nan	0.35
-96.0	nan	nan	nan	0.39
-96.0	nan	nan	nan	0.4
-96.0	nan	nan	nan	0.41
-95.0	nan	nan	nan	0.42
-95.0	0.46	0.46	0.46	nan
-95.0	nan	nan	nan	0.43
-95.0	nan	nan	nan	0.44
-94.0	nan	nan	nan	0.46
-94.0	0.52	0.52	0.52	nan
-94.0	nan	nan	nan	0.47
-94.0	nan	nan	nan	0.48
-94.0	nan	nan	nan	0.49
-94.0	nan	nan	nan	0.5
-93.0	nan	nan	nan	0.51
-93.0	0.61	0.61	0.61	nan
-93.0	nan	nan	nan	0.52
-93.0	nan	nan	nan	0.53
-93.0	nan	nan	nan	0.54
-93.0	nan	nan	nan	0.56
-92.0	nan	nan	nan	0.59
-92.0	0.63	0.63	0.63	nan
-92.0	nan	nan	nan	0.6
-91.0	nan	nan	nan	0.61
-91.0	0.67	0.67	0.67	nan
-91.0	nan	nan	nan	0.62
-91.0	nan	nan	nan	0.63
-91.0	nan	nan	nan	0.64
-90.0	nan	nan	nan	0.65
-90.0	0.71	0.71	0.71	nan
-90.0	nan	nan	nan	0.66
-90.0	nan	nan	nan	0.67
-89.6134	nan	nan	nan	0.69
-89.0	nan	0.72	0.72	nan
-89.0	0.73	0.74	0.74	nan
-89.0	nan	nan	nan	0.7
-88.6	nan	nan	nan	0.71
-88.6	nan	0.75	nan	nan
-88.2956	nan	nan	0.75	nan
-88.2956	nan	0.76	nan	nan
-88.1696	nan	nan	0.76	nan
-88.0	0.74	nan	nan	nan
-88.0	0.75	0.77	0.77	nan
-87.7245	nan	nan	nan	0.72
-87.4744	nan	0.78	0.78	nan
-87.4587	nan	nan	nan	0.73
-87.4473	nan	0.79	nan	nan
-87.2505	nan	nan	0.79	nan
-87.112	nan	nan	nan	0.74
-87.0443	nan	nan	nan	0.75
-87.0051	0.76	nan	nan	nan
-87.0	nan	0.8	0.8	nan
-87.0	0.79	0.83	0.83	nan
-87.0	nan	nan	nan	0.76
-87.0	nan	nan	nan	0.77
-86.8937	nan	nan	nan	0.78
-86.8713	nan	nan	nan	0.79
-86.7408	0.8	nan	nan	nan
-86.698	nan	0.84	0.84	nan
-86.6215	nan	nan	nan	0.8
-86.5688	0.81	nan	nan	nan
-86.4179	nan	0.85	0.85	nan
-86.2963	nan	nan	nan	0.81
-86.2416	nan	0.86	nan	nan
-86.2343	nan	nan	0.86	nan
-86.2312	nan	0.87	nan	nan
-86.2229	nan	nan	0.87	nan
-86.1244	0.82	nan	nan	nan
-86.0	nan	0.88	0.88	nan
-86.0	0.84	0.9	0.9	nan
-86.0	nan	nan	nan	0.82
-85.9464	nan	nan	nan	0.83
-85.8881	nan	nan	nan	0.84
-85.4743	nan	nan	nan	0.85
-85.445	nan	nan	nan	0.86
-85.4373	0.85	nan	nan	nan
-85.421	nan	0.91	0.91	nan
-85.2932	nan	nan	nan	0.87
-85.0789	nan	0.92	0.92	nan
-85.0789	nan	0.93	nan	nan
-85.0022	nan	nan	0.93	nan
-85.0	0.86	nan	nan	nan
-85.0	0.88	0.95	0.95	nan
-85.0	nan	nan	nan	0.88
-84.9578	nan	nan	nan	0.89
-84.9501	nan	0.96	0.96	nan
-84.9339	nan	0.97	nan	nan
-84.9327	0.89	nan	nan	nan
-84.928	nan	nan	0.97	nan
-84.9206	nan	nan	nan	0.9
-84.8059	nan	0.98	0.98	nan
-84.3943	nan	nan	nan	0.91
-84.3765	0.9	nan	nan	nan
-84.2689	0.91	nan	nan	nan
-84.0337	nan	nan	nan	0.92
-84.0251	nan	0.99	0.99	nan
-84.0096	0.92	nan	nan	nan
-84.0	nan	1.0	nan	nan
-84.0	0.94	1.02	1.01	nan
-84.0	nan	nan	nan	0.93
-83.9904	nan	nan	nan	0.94
-83.9777	nan	1.03	nan	nan
-83.9601	nan	nan	1.02	nan
-83.9091	nan	nan	1.03	nan
-83.8599	nan	nan	nan	0.95
-83.8432	nan	nan	nan	0.96
-83.7114	nan	nan	nan	0.97
-83.7049	0.95	nan	nan	nan
-83.5922	nan	1.04	1.04	nan
-83.5757	nan	nan	nan	0.98
-83.5213	0.96	nan	nan	nan
-83.4799	0.97	nan	nan	nan
-83.4594	0.98	nan	nan	nan
-83.416	nan	1.05	1.05	nan
-83.3085	0.99	nan	nan	nan
-83.0	nan	1.06	1.06	nan
-83.0	1.02	1.09	1.09	nan
-83.0	nan	nan	nan	0.99
-83.0	nan	nan	nan	1.0
-82.9743	nan	nan	nan	1.01
-82.9102	1.03	nan	nan	nan
-82.9088	1.04	nan	nan	nan
-82.7354	nan	nan	nan	1.02
-82.607	nan	1.1	1.1	nan
-82.5928	nan	nan	nan	1.03
-82.5001	nan	1.11	1.11	nan
-82.2833	nan	nan	nan	1.04
-82.1998	1.05	nan	nan	nan
-82.1998	nan	1.12	nan	nan
-82.1723	nan	nan	1.12	nan
-82.0	1.06	nan	nan	nan
-82.0	1.08	1.14	1.14	nan
-82.0	nan	nan	nan	1.05
-81.9381	nan	nan	nan	1.06
-81.9348	nan	nan	nan	1.07
-81.9216	nan	nan	nan	1.08
-81.9172	nan	1.15	nan	nan
-81.8773	nan	1.16	1.15	nan
-81.5207	nan	nan	1.16	nan
-81.4784	1.09	nan	nan	nan
-81.4506	nan	nan	nan	1.09
-81.4446	nan	1.17	nan	nan
-81.4234	nan	nan	1.17	nan
-81.2809	1.1	nan	nan	nan
-81.2644	nan	nan	nan	1.1
-81.2111	1.11	nan	nan	nan
-81.2064	nan	1.18	1.18	nan
-81.2064	nan	1.19	nan	nan
-81.1587	nan	nan	1.19	nan
-81.144	nan	nan	nan	1.11
-81.0828	nan	nan	nan	1.12
-81.0483	1.12	nan	nan	nan
-81.0227	1.13	nan	nan	nan
-80.9923	nan	1.2	1.2	nan
-80.9899	nan	1.21	1.21	nan
-80.956	nan	1.22	nan	nan
-80.9283	nan	nan	1.22	nan
-80.9072	nan	1.23	nan	nan
-80.8022	nan	nan	1.23	nan
-80.7919	nan	nan	nan	1.13
-80.7453	nan	1.24	1.24	nan
-80.5151	nan	nan	nan	1.14
-80.429	nan	1.25	1.25	nan
-80.3245	nan	nan	nan	1.15
-80.2932	nan	1.26	1.26	nan
-80.2729	nan	1.27	nan	nan
-80.24	nan	nan	1.27	nan
-80.1743	nan	nan	nan	1.16
-80.1569	nan	nan	nan	1.17
-80.089	nan	nan	nan	1.18
-80.0529	nan	1.28	1.28	nan
-80.0346	1.14	nan	nan	nan
-80.0	nan	1.29	1.29	nan
-80.0	1.15	1.3	1.3	nan
-79.9173	nan	nan	nan	1.19
-79.7294	nan	nan	nan	1.2
-79.5274	nan	nan	nan	1.21
-79.4717	nan	1.31	1.31	nan
-79.4288	1.16	nan	nan	nan
-79.4045	nan	1.32	1.32	nan
-79.3213	1.17	nan	nan	nan
-79.2125	nan	nan	nan	1.22
-79.2101	nan	nan	nan	1.23
-79.2039	nan	1.33	1.33	nan
-79.1345	1.18	nan	nan	nan
-79.1084	nan	nan	nan	1.24
-79.0372	nan	1.34	nan	nan
-79.0	1.19	nan	nan	nan
-79.0	1.2	1.35	1.34	nan
-78.9311	nan	nan	nan	1.25
-78.8949	nan	1.36	1.35	nan
-78.8701	nan	1.37	1.36	nan
-78.853	1.21	nan	nan	nan
-78.8177	nan	1.38	nan	nan
-78.7138	nan	nan	1.37	nan
-78.709	nan	1.39	nan	nan
-78.6762	nan	nan	1.38	nan
-78.6298	nan	1.4	nan	nan
-78.6123	nan	nan	nan	1.26
-78.5745	nan	nan	1.39	nan
-78.4641	nan	nan	nan	1.27
-78.4624	nan	nan	nan	1.28
-78.4427	nan	nan	nan	1.29
-78.4203	nan	1.41	nan	nan
-78.3893	1.22	nan	nan	nan
-78.3674	nan	1.42	nan	nan
-78.3502	nan	nan	1.4	nan
-78.3493	nan	nan	1.41	nan
-78.3309	nan	nan	nan	1.3
-78.2846	1.23	nan	nan	nan
-78.2403	1.24	nan	nan	nan
-78.2157	nan	nan	nan	1.31
-78.1532	nan	nan	1.42	nan
-78.1423	nan	1.43	1.43	nan
-78.0891	nan	nan	nan	1.32
-78.0386	1.25	nan	nan	nan
-78.0271	nan	nan	nan	1.33
-78.0113	1.26	nan	nan	nan
-78.0025	1.27	nan	nan	nan
-77.9132	1.28	nan	nan	nan
-77.905	1.29	nan	nan	nan
-77.8884	1.3	nan	nan	nan
-77.8749	1.31	nan	nan	nan
-77.8531	nan	1.44	1.44	nan
-77.7989	nan	1.45	1.45	nan
-77.7863	nan	nan	nan	1.34
-77.7688	nan	1.46	1.46	nan
-77.7305	1.32	nan	nan	nan
-77.6814	nan	1.47	1.47	nan
-77.6546	1.33	nan	nan	nan
-77.6474	nan	1.48	nan	nan
-77.6403	nan	1.49	1.48	nan
-77.5597	nan	nan	1.49	nan
-77.5597	nan	1.5	nan	nan
-77.5238	nan	nan	1.5	nan
-77.3279	nan	nan	nan	1.35
-77.2301	nan	1.51	nan	nan
-77.1835	nan	1.52	1.51	nan
-77.1701	1.34	nan	nan	nan
-77.0794	nan	1.53	1.52	nan
-77.0139	nan	nan	1.53	nan
-76.8834	nan	nan	nan	1.36
-76.7221	nan	1.54	1.54	nan
-76.7185	1.35	nan	nan	nan
-76.673	nan	1.55	1.55	nan
-76.5597	1.36	nan	nan	nan
-76.5282	1.37	nan	nan	nan
-76.5171	nan	nan	nan	1.37
-76.3729	nan	nan	nan	1.38
-76.3625	nan	nan	nan	1.39
-76.2465	nan	1.56	1.56	nan
-76.1611	1.38	nan	nan	nan
-76.0936	nan	nan	nan	1.4
-76.0658	nan	1.57	1.57	nan
-76.0114	nan	nan	nan	1.41
-75.9865	1.39	nan	nan	nan
-75.9459	nan	nan	nan	1.42
-75.9407	1.4	nan	nan	nan
-75.9399	1.41	nan	nan	nan
-75.9229	1.42	nan	nan	nan
-75.8627	nan	nan	nan	1.43
-75.8381	nan	1.58	1.58	nan
-75.7985	nan	nan	nan	1.44
-75.7828	nan	1.59	1.59	nan
-75.5968	1.43	nan	nan	nan
-75.579	nan	nan	nan	1.45
-75.5572	nan	1.6	1.6	nan
-75.5112	nan	1.61	1.61	nan
-75.4731	1.44	nan	nan	nan
-75.4595	1.45	nan	nan	nan
-75.4132	nan	nan	nan	1.46
-75.4068	nan	1.62	nan	nan
-75.3352	nan	nan	1.62	nan
-75.2438	1.46	nan	nan	nan
-75.2285	1.47	nan	nan	nan
-75.2103	nan	1.63	1.63	nan
-75.0709	1.48	nan	nan	nan
-75.0531	1.49	nan	nan	nan
-75.0439	nan	1.64	1.64	nan
-75.0228	1.5	nan	nan	nan
-74.9629	nan	1.65	1.65	nan
-74.8575	nan	nan	nan	1.47
-74.7646	nan	nan	nan	1.48
-74.7074	1.51	nan	nan	nan
-74.7017	nan	nan	nan	1.49
-74.549	nan	nan	nan	1.5
-74.5361	nan	nan	nan	1.51
-74.5016	nan	1.66	1.66	nan
-74.492	nan	1.67	1.67	nan
-74.4794	1.52	nan	nan	nan
-74.4781	1.53	nan	nan	nan
-74.4534	nan	nan	nan	1.52
-74.4465	1.54	nan	nan	nan
-74.3562	1.55	nan	nan	nan
-74.2715	nan	nan	nan	1.53
-74.1719	nan	1.68	1.68	nan
-74.1688	nan	nan	nan	1.54
-74.1534	nan	nan	nan	1.55
-74.1435	nan	1.69	1.69	nan
-74.098	nan	1.7	nan	nan
-74.0839	nan	1.71	nan	nan
-74.0765	nan	nan	1.7	nan
-74.0454	nan	nan	1.71	nan
-73.9892	nan	nan	nan	1.56
-73.9428	nan	nan	nan	1.57
-73.9315	nan	nan	nan	1.58
-73.9058	nan	nan	nan	1.59
-73.8721	nan	nan	nan	1.6
-73.7791	nan	nan	nan	1.61
-73.7625	nan	1.72	nan	nan
-73.7584	1.56	nan	nan	nan
-73.7249	nan	nan	1.72	nan
-73.7037	1.57	nan	nan	nan
-73.6473	nan	nan	nan	1.62
-73.579	nan	1.73	1.73	nan
-73.4935	nan	1.74	1.74	nan
-73.4867	1.58	nan	nan	nan
-73.1925	1.59	nan	nan	nan
-73.1592	nan	1.75	1.75	nan
-73.1445	nan	nan	nan	1.63
-73.1115	1.6	nan	nan	nan
-73.0741	nan	nan	nan	1.64
-73.0082	nan	nan	nan	1.65
-72.947	nan	1.76	1.76	nan
-72.947	nan	1.77	nan	nan
-72.9176	nan	nan	1.77	nan
-72.9061	1.61	nan	nan	nan
-72.885	nan	1.78	nan	nan
-72.8751	1.62	nan	nan	nan
-72.7038	nan	nan	1.78	nan
-72.5469	nan	nan	nan	1.66
-72.5318	nan	nan	nan	1.67
-72.4891	nan	1.79	1.79	nan
-72.4802	nan	1.8	nan	nan
-72.4447	nan	nan	1.8	nan
-72.443	nan	nan	nan	1.68
-72.4133	nan	1.81	1.81	nan
-72.3848	nan	nan	nan	1.69
-72.2504	nan	1.82	nan	nan
-72.2364	1.63	nan	nan	nan
-72.221	1.64	nan	nan	nan
-72.0353	nan	1.83	1.82	nan
-72.0337	nan	1.84	nan	nan
-72.0235	nan	1.85	1.83	nan
-72.022	nan	nan	1.84	nan
-71.925	1.65	nan	nan	nan
-71.901	nan	nan	nan	1.7
-71.8417	nan	nan	1.85	nan
-71.8071	nan	1.86	1.86	nan
-71.7082	nan	nan	nan	1.71
-71.6891	nan	1.87	1.87	nan
-71.6747	nan	nan	nan	1.72
-71.5307	nan	nan	nan	1.73
-71.5126	1.66	nan	nan	nan
-71.4635	1.67	nan	nan	nan
-71.4331	nan	nan	nan	1.74
-71.3965	nan	1.88	1.88	nan
-71.385	nan	1.89	1.89	nan
-71.3657	nan	1.9	1.9	nan
-71.359	nan	nan	nan	1.75
-71.2696	nan	nan	nan	1.76
-71.2307	nan	1.91	1.91	nan
-71.2004	nan	1.92	nan	nan
-71.1601	nan	nan	1.92	nan
-71.1509	nan	nan	nan	1.77
-71.1155	nan	1.93	1.93	nan
-71.0047	1.68	nan	nan	nan
-71.0	nan	1.94	1.94	nan
-71.0	1.69	1.95	1.95	nan
-70.9632	nan	nan	nan	1.78
-70.9631	nan	nan	nan	1.79
-70.7979	nan	nan	nan	1.8
-70.748	nan	nan	nan	1.81
-70.7278	nan	nan	nan	1.82
-70.7093	1.7	nan	nan	nan
-70.6803	nan	1.96	nan	nan
-70.6794	nan	nan	1.96	nan
-70.6753	1.71	nan	nan	nan
-70.6649	nan	nan	nan	1.83
-70.6353	nan	nan	nan	1.84
-70.6025	1.72	nan	nan	nan
-70.3533	nan	1.97	1.97	nan
-70.3422	1.73	nan	nan	nan
-70.2798	1.74	nan	nan	nan
-70.263	nan	nan	nan	1.85
-70.1901	1.75	nan	nan	nan
-70.1722	nan	1.98	nan	nan
-70.1602	nan	1.99	1.98	nan
-70.1567	nan	nan	1.99	nan
-70.1052	1.76	nan	nan	nan
-70.1045	nan	nan	nan	1.86
-70.0833	nan	nan	nan	1.87
-70.0354	1.77	nan	nan	nan
-70.0154	nan	nan	nan	1.88
-69.9942	nan	2.0	2.0	nan
-69.906	nan	nan	nan	1.89
-69.8114	nan	nan	nan	1.9
-69.6064	nan	nan	nan	1.91
-69.5965	nan	2.01	2.01	nan
-69.5853	1.78	nan	nan	nan
-69.4789	nan	2.02	2.02	nan
-69.3414	nan	2.03	2.03	nan
-69.233	1.79	nan	nan	nan
-69.2158	nan	nan	nan	1.92
-69.2086	nan	2.04	2.04	nan
-69.2029	nan	2.05	nan	nan
-69.1249	nan	nan	2.05	nan
-69.1025	nan	nan	nan	1.93
-69.0959	nan	2.06	nan	nan
-69.0338	nan	2.07	2.06	nan
-69.0245	nan	nan	nan	1.94
-68.9976	nan	nan	2.07	nan
-68.9943	nan	nan	nan	1.95
-68.9606	1.8	nan	nan	nan
-68.9589	nan	2.08	2.08	nan
-68.9551	1.81	nan	nan	nan
-68.9025	1.82	nan	nan	nan
-68.8572	nan	2.09	nan	nan
-68.8363	nan	2.1	2.09	nan
-68.8307	nan	2.11	2.1	nan
-68.7944	nan	2.12	2.11	nan
-68.7814	nan	nan	2.12	nan
-68.7758	nan	2.13	2.13	nan
-68.7182	1.83	nan	nan	nan
-68.5497	nan	nan	nan	1.96
-68.4908	1.84	nan	nan	nan
-68.4881	1.85	nan	nan	nan
-68.4844	nan	nan	nan	1.97
-68.4174	1.86	nan	nan	nan
-68.4058	nan	2.14	2.14	nan
-68.3879	1.87	nan	nan	nan
-68.3714	1.88	nan	nan	nan
-68.1708	nan	2.15	2.15	nan
-68.1249	1.89	nan	nan	nan
-68.0478	nan	nan	nan	1.98
-68.0163	1.9	nan	nan	nan
-67.9904	1.91	nan	nan	nan
-67.9846	nan	nan	nan	1.99
-67.9586	nan	2.16	2.16	nan
-67.8607	nan	nan	nan	2.0
-67.6869	nan	nan	nan	2.01
-67.51	1.92	nan	nan	nan
-67.4553	1.93	nan	nan	nan
-67.4311	1.94	nan	nan	nan
-67.4189	nan	2.17	nan	nan
-67.4031	nan	nan	2.17	nan
-67.3093	nan	nan	nan	2.02
-67.1674	1.95	nan	nan	nan
-67.1166	nan	2.18	2.18	nan
-67.0696	1.96	nan	nan	nan
-67.0696	nan	2.19	nan	nan
-67.0364	nan	nan	2.19	nan
-67.0341	1.97	nan	nan	nan
-66.8725	1.98	nan	nan	nan
-66.8161	nan	2.2	nan	nan
-66.7462	1.99	nan	nan	nan
-66.6617	nan	nan	nan	2.03
-66.6489	nan	2.21	2.2	nan
-66.5594	nan	2.22	2.21	nan
-66.5583	nan	2.23	2.22	nan
-66.4579	2.0	nan	nan	nan
-66.3886	2.01	nan	nan	nan
-66.3812	nan	2.24	2.23	nan
-66.3679	nan	2.25	2.24	nan
-66.3677	2.02	nan	nan	nan
-66.3651	nan	nan	nan	2.04
-66.298	nan	nan	nan	2.05
-66.2469	2.03	nan	nan	nan
-66.2445	2.04	nan	nan	nan
-66.2055	nan	2.26	2.25	nan
-66.0507	2.05	nan	nan	nan
-66.0109	nan	2.27	2.26	nan
-65.9936	nan	2.28	nan	nan
-65.9793	2.06	nan	nan	nan
-65.928	nan	nan	nan	2.06
-65.8971	nan	2.29	2.27	nan
-65.7036	nan	2.3	2.28	nan
-65.6947	nan	nan	nan	2.07
-65.5841	nan	nan	2.29	nan
-65.448	nan	nan	nan	2.08
-65.4109	2.07	nan	nan	nan
-65.3265	nan	2.31	2.3	nan
-65.2801	nan	nan	2.31	nan
-65.2367	nan	nan	nan	2.09
-65.2174	2.08	nan	nan	nan
-65.2074	nan	nan	nan	2.1
-65.1942	nan	2.32	nan	nan
-65.166	nan	nan	2.32	nan
-65.1559	2.09	nan	nan	nan
-65.0514	nan	nan	nan	2.11
-65.0212	2.1	nan	nan	nan
-64.9455	2.11	nan	nan	nan
-64.7603	nan	nan	nan	2.12
-64.7477	nan	nan	nan	2.13
-64.7473	nan	nan	nan	2.14
-64.7435	2.12	nan	nan	nan
-64.715	nan	2.33	2.33	nan
-64.6941	nan	2.34	2.34	nan
-64.6925	nan	2.35	nan	nan
-64.6824	nan	nan	nan	2.15
-64.6514	2.13	nan	nan	nan
-64.518	2.14	nan	nan	nan
-64.4257	nan	nan	2.35	nan
-64.4257	nan	nan	nan	2.16
-64.4093	2.15	nan	nan	nan
-64.3561	nan	nan	nan	2.17
-64.2841	nan	nan	nan	2.18
-64.2724	nan	2.36	nan	nan
-64.169	nan	nan	2.36	nan
-64.1325	2.16	nan	nan	nan
-64.1311	nan	nan	nan	2.19
-64.088	2.17	nan	nan	nan
-64.0167	2.18	nan	nan	nan
-64.0131	nan	nan	nan	2.2
-63.9383	nan	2.37	2.37	nan
-63.887	nan	nan	nan	2.21
-63.8866	nan	2.38	2.38	nan
-63.746	nan	nan	nan	2.22
-63.6958	nan	2.39	2.39	nan
-63.664	2.19	nan	nan	nan
-63.6376	nan	2.4	2.4	nan
-63.6156	2.2	nan	nan	nan
-63.5964	nan	2.41	nan	nan
-63.5861	nan	2.42	nan	nan
-63.5388	nan	nan	2.41	nan
-63.3029	nan	nan	nan	2.23
-63.2952	nan	nan	nan	2.24
-63.2598	nan	2.43	2.42	nan
-63.2174	nan	2.44	2.43	nan
-63.1773	nan	2.45	2.44	nan
-63.1757	nan	2.46	2.45	nan
-63.1602	nan	nan	2.46	nan
-63.1459	2.21	nan	nan	nan
-63.0981	nan	nan	nan	2.25
-63.0611	nan	2.47	2.47	nan
-62.9863	nan	nan	nan	2.26
-62.967	nan	nan	nan	2.27
-62.8587	2.22	nan	nan	nan
-62.8574	nan	2.48	2.48	nan
-62.8371	2.23	nan	nan	nan
-62.8285	nan	2.49	2.49	nan
-62.739	nan	nan	nan	2.28
-62.6204	nan	2.5	2.5	nan
-62.5443	nan	nan	nan	2.29
-62.4068	nan	2.51	2.51	nan
-62.3786	2.24	nan	nan	nan
-62.2701	2.25	nan	nan	nan
-62.0874	nan	2.52	2.52	nan
-62.052	nan	2.53	2.53	nan
-62.0429	nan	2.54	2.54	nan
-62.0309	nan	nan	nan	2.3
-61.9862	nan	nan	nan	2.31
-61.9684	nan	nan	nan	2.32
-61.9555	nan	2.55	nan	nan
-61.9011	nan	nan	2.55	nan
-61.7989	nan	2.56	2.56	nan
-61.779	nan	2.57	nan	nan
-61.7745	nan	nan	nan	2.33
-61.7635	nan	nan	nan	2.34
-61.7565	nan	nan	2.57	nan
-61.6981	nan	nan	nan	2.35
-61.6932	nan	nan	nan	2.36
-61.6474	2.26	nan	nan	nan
-61.6318	2.27	nan	nan	nan
-61.5416	nan	nan	nan	2.37
-61.5308	nan	nan	nan	2.38
-61.4138	nan	nan	nan	2.39
-61.2026	nan	nan	nan	2.4
-61.1706	nan	2.58	2.58	nan
-61.1528	nan	nan	nan	2.41
-61.1174	2.28	nan	nan	nan
-61.0854	nan	2.59	2.59	nan
-61.0128	2.29	nan	nan	nan
-61.0124	nan	2.6	2.6	nan
-60.9852	2.3	nan	nan	nan
-60.9576	nan	nan	nan	2.42
-60.8986	2.31	nan	nan	nan
-60.8817	nan	2.61	2.61	nan
-60.8147	nan	2.62	nan	nan
-60.7804	nan	2.63	2.62	nan
-60.7598	nan	nan	2.63	nan
-60.7269	nan	nan	nan	2.43
-60.7072	2.32	nan	nan	nan
-60.6926	nan	2.64	2.64	nan
-60.6362	2.33	nan	nan	nan
-60.6165	2.34	nan	nan	nan
-60.6146	nan	2.65	2.65	nan
-60.5226	nan	nan	nan	2.44
-60.4303	2.35	nan	nan	nan
-60.3217	nan	nan	nan	2.45
-60.3213	nan	2.66	2.66	nan
-60.3188	nan	nan	nan	2.46
-60.3043	2.36	nan	nan	nan
-60.2416	nan	nan	nan	2.47
-60.174	2.37	nan	nan	nan
-60.1711	nan	2.67	2.67	nan
-60.1417	nan	2.68	2.68	nan
-60.1127	nan	2.69	nan	nan
-60.0472	nan	nan	nan	2.48
-60.027	nan	nan	nan	2.49
-59.9923	nan	2.7	2.69	nan
-59.973	2.38	nan	nan	nan
-59.9534	nan	nan	nan	2.5
-59.8254	2.39	nan	nan	nan
-59.8169	nan	nan	nan	2.51
-59.6695	2.4	nan	nan	nan
-59.6434	nan	2.71	2.7	nan
-59.6326	nan	nan	nan	2.52
-59.6159	nan	nan	nan	2.53
-59.5016	nan	2.72	2.71	nan
-59.4575	nan	nan	nan	2.54
-59.3424	2.41	nan	nan	nan
-59.2451	nan	nan	nan	2.55
-59.1724	nan	nan	2.72	nan
-59.0944	2.42	nan	nan	nan
-59.0847	nan	2.73	nan	nan
-59.0776	nan	nan	nan	2.56
-59.0392	nan	nan	2.73	nan
-59.0272	nan	nan	nan	2.57
-58.9566	nan	nan	nan	2.58
-58.8825	nan	nan	nan	2.59
-58.8357	nan	2.74	nan	nan
-58.8051	2.43	nan	nan	nan
-58.805	nan	nan	2.74	nan
-58.7842	nan	2.75	2.75	nan
-58.7815	nan	2.76	nan	nan
-58.7645	2.44	nan	nan	nan
-58.7495	nan	nan	nan	2.6
-58.7188	nan	nan	2.76	nan
-58.6983	2.45	nan	nan	nan
-58.6454	2.46	nan	nan	nan
-58.6404	nan	nan	nan	2.61
-58.5509	nan	2.77	nan	nan
-58.5263	nan	nan	2.77	nan
-58.5166	nan	2.78	2.78	nan
-58.3665	nan	nan	nan	2.62
-58.3662	2.47	nan	nan	nan
-58.2413	2.48	nan	nan	nan
-58.2103	nan	2.79	2.79	nan
-58.2052	nan	2.8	2.8	nan
-58.1003	nan	2.81	2.81	nan
-58.0144	2.49	nan	nan	nan
-57.9323	2.5	nan	nan	nan
-57.9284	nan	2.82	2.82	nan
-57.9258	nan	2.83	nan	nan
-57.8298	nan	nan	2.83	nan
-57.7017	2.51	nan	nan	nan
-57.6999	nan	2.84	nan	nan
-57.6923	nan	2.85	2.84	nan
-57.6529	nan	2.86	2.85	nan
-57.6112	nan	nan	nan	2.63
-57.5537	nan	nan	2.86	nan
-57.5217	2.52	nan	nan	nan
-57.4641	nan	nan	nan	2.64
-57.4453	nan	nan	nan	2.65
-57.3904	2.53	nan	nan	nan
-57.3701	2.54	nan	nan	nan
-57.3646	nan	2.87	2.87	nan
-57.3248	nan	nan	nan	2.66
-57.2774	nan	nan	nan	2.67
-57.2669	nan	2.88	2.88	nan
-57.207	nan	2.89	2.89	nan
-57.1502	2.55	nan	nan	nan
-57.1151	nan	2.9	nan	nan
-57.1085	2.56	nan	nan	nan
-57.074	2.57	nan	nan	nan
-56.9831	nan	nan	2.9	nan
-56.9456	2.58	nan	nan	nan
-56.925	nan	2.91	2.91	nan
-56.8488	nan	nan	nan	2.68
-56.8438	nan	nan	nan	2.69
-56.7566	nan	2.92	2.92	nan
-56.7214	2.59	nan	nan	nan
-56.6709	2.6	nan	nan	nan
-56.6026	nan	2.93	2.93	nan
-56.5511	2.61	nan	nan	nan
-56.5364	nan	nan	nan	2.7
-56.5078	nan	nan	nan	2.71
-56.468	nan	nan	nan	2.72
-56.28	2.62	nan	nan	nan
-56.2172	nan	nan	nan	2.73
-56.1976	nan	2.94	2.94	nan
-56.0658	2.63	nan	nan	nan
-55.994	nan	nan	nan	2.74
-55.9836	nan	2.95	2.95	nan
-55.9647	2.64	nan	nan	nan
-55.9619	2.65	nan	nan	nan
-55.9472	2.66	nan	nan	nan
-55.9414	nan	2.96	2.96	nan
-55.8933	2.67	nan	nan	nan
-55.8647	nan	nan	nan	2.75
-55.8525	nan	2.97	nan	nan
-55.7595	nan	nan	2.97	nan
-55.6549	nan	nan	nan	2.76
-55.5702	nan	2.98	2.98	nan
-55.5458	nan	nan	nan	2.77
-55.5202	2.68	nan	nan	nan
-55.4873	nan	2.99	nan	nan
-55.42	nan	nan	2.99	nan
-55.3333	nan	nan	nan	2.78
-55.2943	2.69	nan	nan	nan
-55.2451	nan	3.0	nan	nan
-55.1677	2.7	nan	nan	nan
-55.1399	2.71	nan	nan	nan
-55.0825	nan	nan	nan	2.79
-55.056	2.72	nan	nan	nan
-55.0302	nan	nan	nan	2.8
-54.9025	nan	nan	3.0	nan
-54.8894	nan	3.01	3.01	nan
-54.8612	2.73	nan	nan	nan
-54.76	nan	3.02	3.02	nan
-54.7447	nan	3.03	3.03	nan
-54.7447	nan	3.04	nan	nan
-54.7433	nan	nan	3.04	nan
-54.7297	nan	3.05	3.05	nan
-54.6866	2.74	nan	nan	nan
-54.6841	nan	nan	nan	2.81
-54.5954	2.75	nan	nan	nan
-54.4238	2.76	nan	nan	nan
-54.3859	nan	3.06	nan	nan
-54.2708	nan	nan	nan	2.82
-54.249	nan	3.07	nan	nan
-54.2298	nan	nan	3.06	nan
-54.2039	nan	nan	3.07	nan
-54.1685	2.77	nan	nan	nan
-54.1427	2.78	nan	nan	nan
-53.9983	nan	nan	nan	2.83
-53.8459	2.79	nan	nan	nan
-53.8168	2.8	nan	nan	nan
-53.7802	nan	nan	nan	2.84
-53.7438	2.81	nan	nan	nan
-53.6894	nan	nan	nan	2.85
-53.6814	nan	nan	nan	2.86
-53.6499	2.82	nan	nan	nan
-53.5996	nan	nan	nan	2.87
-53.5713	nan	3.08	nan	nan
-53.5209	2.83	nan	nan	nan
-53.5195	nan	nan	nan	2.88
-53.4017	2.84	nan	nan	nan
-53.3864	2.85	nan	nan	nan
-53.3693	nan	3.09	3.08	nan
-53.3152	nan	3.1	3.09	nan
-53.2703	nan	3.11	3.1	nan
-53.0867	nan	3.12	nan	nan
-53.075	nan	nan	3.11	nan
-53.0697	nan	nan	nan	2.89
-53.0353	2.86	nan	nan	nan
-53.0264	2.87	nan	nan	nan
-52.9244	nan	nan	nan	2.9
-52.7767	nan	3.13	3.12	nan
-52.7155	nan	nan	nan	2.91
-52.7108	nan	nan	nan	2.92
-52.6588	nan	nan	nan	2.93
-52.6461	nan	nan	nan	2.94
-52.5661	nan	3.14	3.13	nan
-52.5041	nan	3.15	3.14	nan
-52.5033	nan	nan	nan	2.95
-52.401	nan	3.16	3.15	nan
-52.3151	2.88	nan	nan	nan
-52.2941	nan	nan	nan	2.96
-52.1569	nan	3.17	3.16	nan
-52.1352	nan	3.18	3.17	nan
-52.103	nan	nan	nan	2.97
-51.8639	nan	3.19	3.18	nan
-51.851	nan	nan	nan	2.98
-51.8281	nan	nan	nan	2.99
-51.8208	nan	3.2	3.19	nan
-51.7201	2.89	nan	nan	nan
-51.5618	2.9	nan	nan	nan
-51.5562	2.91	nan	nan	nan
-51.5183	2.92	nan	nan	nan
-51.4905	nan	3.21	3.2	nan
-51.4693	nan	3.22	nan	nan
-51.4373	nan	nan	nan	3.0
-51.4035	nan	nan	3.21	nan
-51.3923	2.93	nan	nan	nan
-51.3322	nan	3.23	3.22	nan
-51.2664	nan	3.24	3.23	nan
-51.2555	nan	3.25	3.24	nan
-51.195	nan	nan	nan	3.01
-51.1354	2.94	nan	nan	nan
-51.0409	2.95	nan	nan	nan
-51.0082	nan	3.26	3.25	nan
-50.9775	nan	nan	nan	3.02
-50.9073	2.96	nan	nan	nan
-50.882	2.97	nan	nan	nan
-50.72	nan	nan	3.26	nan
-50.7197	nan	3.27	nan	nan
-50.6999	nan	3.28	nan	nan
-50.6647	nan	3.29	nan	nan
-50.6292	nan	nan	3.27	nan
-50.6274	nan	nan	nan	3.03
-50.622	2.98	nan	nan	nan
-50.6182	nan	nan	nan	3.04
-50.5908	nan	nan	3.28	nan
-50.5719	nan	3.3	3.29	nan
-50.4762	nan	nan	3.3	nan
-50.2944	nan	3.31	3.31	nan
-50.2469	nan	nan	nan	3.05
-50.1092	nan	nan	nan	3.06
-50.0762	nan	nan	nan	3.07
-50.0437	nan	3.32	nan	nan
-49.9509	nan	nan	3.32	nan
-49.9067	nan	3.33	3.33	nan
-49.8869	nan	nan	nan	3.08
-49.7903	2.99	nan	nan	nan
-49.7073	nan	nan	nan	3.09
-49.6399	nan	3.34	3.34	nan
-49.5804	3.0	nan	nan	nan
-49.4985	nan	3.35	3.35	nan
-49.4623	nan	3.36	nan	nan
-49.4509	nan	nan	nan	3.1
-49.408	nan	3.37	3.36	nan
-49.3697	nan	nan	3.37	nan
-49.3521	3.01	nan	nan	nan
-49.3192	nan	3.38	3.38	nan
-49.2022	3.02	nan	nan	nan
-49.1165	nan	nan	nan	3.11
-49.0794	nan	nan	nan	3.12
-49.0331	3.03	nan	nan	nan
-49.0267	nan	nan	nan	3.13
-48.8993	nan	nan	nan	3.14
-48.8785	nan	nan	nan	3.15
-48.7286	nan	3.39	3.39	nan
-48.6809	nan	nan	nan	3.16
-48.6377	nan	3.4	3.4	nan
-48.6295	3.04	nan	nan	nan
-48.5935	nan	nan	nan	3.17
-48.5498	nan	3.41	nan	nan
-48.5155	nan	nan	3.41	nan
-48.4185	3.05	nan	nan	nan
-48.4126	3.06	nan	nan	nan
-48.3191	nan	3.42	3.42	nan
-48.2738	nan	nan	nan	3.18
-48.2677	nan	3.43	3.43	nan
-48.231	nan	nan	nan	3.19
-48.1866	3.07	nan	nan	nan
-48.1447	3.08	nan	nan	nan
-47.9132	nan	3.44	3.44	nan
-47.8937	nan	nan	nan	3.2
-47.8602	3.09	nan	nan	nan
-47.8192	3.1	nan	nan	nan
-47.8175	3.11	nan	nan	nan
-47.7283	nan	nan	nan	3.21
-47.6193	nan	3.45	3.45	nan
-47.5784	nan	3.46	3.46	nan
-47.5472	nan	nan	nan	3.22
-47.5411	3.12	nan	nan	nan
-47.4585	nan	nan	nan	3.23
-47.4329	nan	3.47	3.47	nan
-47.3523	3.13	nan	nan	nan
-47.3039	3.14	nan	nan	nan
-47.2842	nan	3.48	3.48	nan
-47.2516	nan	nan	nan	3.24
-47.2137	nan	nan	nan	3.25
-47.1785	nan	3.49	3.49	nan
-47.0959	3.15	nan	nan	nan
-47.0575	3.16	nan	nan	nan
-47.01	nan	3.5	3.5	nan
-46.9125	nan	3.51	3.51	nan
-46.9059	nan	nan	nan	3.26
-46.8935	nan	3.52	3.52	nan
-46.8424	3.17	nan	nan	nan
-46.8017	3.18	nan	nan	nan
-46.7461	nan	nan	nan	3.27
-46.7398	nan	3.53	3.53	nan
-46.7329	nan	nan	nan	3.28
-46.526	3.19	nan	nan	nan
-46.5107	3.2	nan	nan	nan
-46.5019	3.21	nan	nan	nan
-46.4899	nan	nan	nan	3.29
-46.4533	nan	3.54	3.54	nan
-46.3718	3.22	nan	nan	nan
-46.2648	nan	nan	nan	3.3
-46.1409	nan	nan	nan	3.31
-46.1113	nan	3.55	3.55	nan
-45.9444	nan	3.56	3.56	nan
-45.8416	nan	nan	nan	3.32
-45.787	nan	nan	nan	3.33
-45.738	nan	3.57	3.57	nan
-45.7376	nan	3.58	nan	nan
-45.7265	nan	nan	3.58	nan
-45.6417	nan	nan	nan	3.34
-45.612	nan	nan	nan	3.35
-45.4853	3.23	nan	nan	nan
-45.4213	nan	3.59	3.59	nan
-45.3524	nan	nan	nan	3.36
-45.3152	nan	3.6	nan	nan
-45.2011	nan	nan	3.6	nan
-45.1816	nan	3.61	3.61	nan
-45.1443	nan	nan	nan	3.37
-45.0623	nan	nan	nan	3.38
-45.0565	3.24	nan	nan	nan
-45.0178	3.25	nan	nan	nan
-44.915	nan	3.62	3.62	nan
-44.8242	3.26	nan	nan	nan
-44.7694	nan	nan	nan	3.39
-44.7576	nan	nan	nan	3.4
-44.7101	nan	nan	nan	3.41
-44.7086	nan	3.63	nan	nan
-44.6983	3.27	nan	nan	nan
-44.5497	nan	nan	nan	3.42
-44.5172	3.28	nan	nan	nan
-44.4671	nan	nan	nan	3.43
-44.4456	3.29	nan	nan	nan
-44.4262	nan	3.64	nan	nan
-44.3993	nan	3.65	nan	nan
-44.3912	3.3	nan	nan	nan
-44.3717	nan	nan	nan	3.44
-44.3347	nan	nan	3.63	nan
-44.33	nan	nan	3.64	nan
-44.2157	nan	nan	3.65	nan
-44.1987	3.31	nan	nan	nan
-44.0859	nan	3.66	3.66	nan
-44.0537	nan	nan	nan	3.45
-44.0025	3.32	nan	nan	nan
-43.9868	nan	3.67	3.67	nan
-43.9839	nan	3.68	3.68	nan
-43.9725	nan	3.69	3.69	nan
-43.9357	nan	3.7	3.7	nan
-43.8991	3.33	nan	nan	nan
-43.8944	3.34	nan	nan	nan
-43.8924	3.35	nan	nan	nan
-43.8778	nan	nan	nan	3.46
-43.7998	nan	nan	nan	3.47
-43.7926	nan	3.71	3.71	nan
-43.7641	nan	3.72	3.72	nan
-43.7389	3.36	nan	nan	nan
-43.7288	nan	3.73	3.73	nan
-43.7215	nan	nan	nan	3.48
-43.7183	3.37	nan	nan	nan
-43.6687	nan	3.74	3.74	nan
-43.6494	3.38	nan	nan	nan
-43.5874	nan	nan	nan	3.49
-43.5718	nan	nan	nan	3.5
-43.4534	nan	3.75	nan	nan
-43.4488	nan	nan	nan	3.51
-43.4012	nan	3.76	nan	nan
-43.3862	nan	nan	nan	3.52
-43.3007	nan	nan	3.75	nan
-43.2598	nan	3.77	3.76	nan
-43.2562	nan	3.78	3.77	nan
-43.2005	3.39	nan	nan	nan
-43.1749	nan	3.79	nan	nan
-43.1742	nan	3.8	3.78	nan
-43.1353	3.4	nan	nan	nan
-43.1338	3.41	nan	nan	nan
-43.1008	3.42	nan	nan	nan
-43.0783	nan	3.81	nan	nan
-43.065	nan	nan	3.79	nan
-43.0287	nan	3.82	nan	nan
-43.0162	3.43	nan	nan	nan
-43.0133	3.44	nan	nan	nan
-42.9919	nan	3.83	nan	nan
-42.9736	nan	nan	3.8	nan
-42.965	nan	nan	3.81	nan
-42.9581	nan	nan	3.82	nan
-42.8958	nan	3.84	3.83	nan
-42.828	3.45	nan	nan	nan
-42.824	nan	3.85	3.84	nan
-42.7699	3.46	nan	nan	nan
-42.7597	nan	3.86	3.85	nan
-42.7372	nan	nan	nan	3.53
-42.7318	nan	3.87	nan	nan
-42.7274	nan	3.88	nan	nan
-42.6616	nan	nan	3.86	nan
-42.5726	nan	nan	nan	3.54
-42.5252	nan	3.89	3.87	nan
-42.5012	3.47	nan	nan	nan
-42.4501	nan	nan	nan	3.55
-42.3975	nan	nan	nan	3.56
-42.2347	nan	nan	nan	3.57
-42.198	3.48	nan	nan	nan
-42.0218	nan	nan	3.88	nan
-42.0139	nan	nan	nan	3.58
-41.9213	3.49	nan	nan	nan
-41.8061	3.5	nan	nan	nan
-41.6074	3.51	nan	nan	nan
-41.5689	nan	3.9	3.89	nan
-41.5039	nan	nan	nan	3.59
-41.4437	3.52	nan	nan	nan
-41.4141	nan	nan	nan	3.6
-41.3864	nan	nan	nan	3.61
-41.2533	nan	nan	nan	3.62
-41.2203	nan	3.91	nan	nan
-41.0632	nan	nan	3.9	nan
-41.0468	3.53	nan	nan	nan
-41.033	nan	nan	3.91	nan
-41.0037	nan	nan	nan	3.63
-40.7695	nan	nan	nan	3.64
-40.7561	3.54	nan	nan	nan
-40.7151	nan	nan	nan	3.65
-40.6526	nan	3.92	3.92	nan
-40.6286	nan	nan	nan	3.66
-40.6171	nan	nan	nan	3.67
-40.5995	nan	nan	nan	3.68
-40.5507	nan	nan	nan	3.69
-40.3001	nan	3.93	3.93	nan
-40.2846	nan	nan	nan	3.7
-40.2666	3.55	nan	nan	nan
-40.1116	nan	3.94	3.94	nan
-40.1059	3.56	nan	nan	nan
-40.0947	3.57	nan	nan	nan
-40.0605	nan	3.95	3.95	nan
-40.0605	nan	3.96	nan	nan
-39.9426	nan	nan	3.96	nan
-39.925	nan	nan	nan	3.71
-39.8818	3.58	nan	nan	nan
-39.8695	nan	3.97	3.97	nan
-39.8601	3.59	nan	nan	nan
-39.8218	nan	nan	nan	3.72
-39.7984	nan	nan	nan	3.73
-39.7767	nan	3.98	3.98	nan
-39.7603	nan	3.99	nan	nan
-39.756	nan	nan	nan	3.74
-39.687	3.6	nan	nan	nan
-39.6846	3.61	nan	nan	nan
-39.657	nan	nan	nan	3.75
-39.5104	nan	nan	3.99	nan
-39.4365	nan	4.0	4.0	nan
-39.3472	nan	nan	nan	3.76
-38.7934	nan	nan	nan	3.77
-38.7733	3.62	nan	nan	nan
-38.7708	3.63	nan	nan	nan
-38.76	nan	4.01	4.01	nan
-38.7561	3.64	nan	nan	nan
-38.7526	nan	4.02	4.02	nan
-38.7048	3.65	nan	nan	nan
-38.6706	nan	4.03	4.03	nan
-38.6557	nan	nan	nan	3.78
-38.6009	nan	nan	nan	3.79
-38.5768	nan	4.04	4.04	nan
-38.529	nan	nan	nan	3.8
-38.4744	nan	nan	nan	3.81
-38.4588	3.66	nan	nan	nan
-38.4512	3.67	nan	nan	nan
-38.4502	nan	4.05	4.05	nan
-38.4196	nan	4.06	4.06	nan
-38.3967	nan	nan	nan	3.82
-38.2967	3.68	nan	nan	nan
-38.2725	nan	4.07	4.07	nan
-38.2678	nan	nan	nan	3.83
-38.0886	3.69	nan	nan	nan
-38.0278	3.7	nan	nan	nan
-38.0249	nan	4.08	4.08	nan
-37.9543	3.71	nan	nan	nan
-37.9113	nan	4.09	nan	nan
-37.9032	3.72	nan	nan	nan
-37.8986	nan	nan	nan	3.84
-37.8926	3.73	nan	nan	nan
-37.8079	nan	nan	4.09	nan
-37.7456	nan	nan	nan	3.85
-37.6904	nan	nan	nan	3.86
-37.6273	nan	4.1	4.1	nan
-37.6108	nan	nan	nan	3.87
-37.5582	3.74	nan	nan	nan
-37.4306	3.75	nan	nan	nan
-37.4195	nan	4.11	4.11	nan
-37.401	3.76	nan	nan	nan
-37.3097	3.77	nan	nan	nan
-37.2193	nan	4.12	4.12	nan
-37.0516	nan	nan	nan	3.88
-37.0279	nan	nan	nan	3.89
-36.9529	3.78	nan	nan	nan
-36.9326	3.79	nan	nan	nan
-36.8474	3.8	nan	nan	nan
-36.7636	nan	4.13	nan	nan
-36.7555	nan	4.14	4.13	nan
-36.5738	nan	nan	4.14	nan
-36.5032	nan	4.15	4.15	nan
-36.4974	nan	nan	nan	3.9
-36.3521	3.81	nan	nan	nan
-36.2712	nan	nan	nan	3.91
-36.2453	3.82	nan	nan	nan
-36.2353	nan	nan	nan	3.92
-36.2254	nan	4.16	4.16	nan
-36.2145	nan	nan	nan	3.93
-36.1413	3.83	nan	nan	nan
-36.0584	nan	4.17	4.17	nan
-36.0226	nan	nan	nan	3.94
-36.0167	nan	4.18	4.18	nan
-35.9751	nan	nan	nan	3.95
-35.9218	3.84	nan	nan	nan
-35.9142	nan	4.19	4.19	nan
-35.7964	nan	nan	nan	3.96
-35.7123	nan	4.2	4.2	nan
-35.4625	nan	4.21	4.21	nan
-35.4237	nan	nan	nan	3.97
-35.3788	3.85	nan	nan	nan
-35.3595	nan	nan	nan	3.98
-35.3273	nan	nan	nan	3.99
-35.2443	3.86	nan	nan	nan
-35.1915	nan	4.22	nan	nan
-35.1859	nan	4.23	nan	nan
-35.1424	nan	nan	4.22	nan
-35.1097	nan	nan	4.23	nan
-35.1039	nan	4.24	nan	nan
-35.0363	nan	4.25	4.24	nan
-35.0317	nan	4.26	4.25	nan
-35.0303	3.87	nan	nan	nan
-35.0229	nan	4.27	4.26	nan
-35.0168	nan	4.28	4.27	nan
-34.9445	nan	4.29	4.28	nan
-34.9093	nan	4.3	nan	nan
-34.9071	nan	nan	4.29	nan
-34.7509	nan	nan	nan	4.0
-34.7466	nan	nan	nan	4.01
-34.695	nan	4.31	nan	nan
-34.5954	3.88	nan	nan	nan
-34.5916	nan	nan	nan	4.02
-34.569	nan	4.32	nan	nan
-34.544	nan	4.33	4.3	nan
-34.543	3.89	nan	nan	nan
-34.5238	nan	nan	nan	4.03
-34.4734	nan	4.34	nan	nan
-34.4479	nan	nan	4.31	nan
-34.3652	nan	nan	4.32	nan
-34.3408	nan	nan	nan	4.04
-34.2576	nan	nan	nan	4.05
-34.2492	nan	nan	4.33	nan
-34.232	nan	nan	nan	4.06
-34.2254	nan	4.35	4.34	nan
-34.0669	nan	4.36	4.35	nan
-34.0304	nan	4.37	4.36	nan
-33.9908	nan	nan	nan	4.07
-33.9908	nan	4.38	nan	nan
-33.9597	nan	nan	4.37	nan
-33.9266	nan	nan	nan	4.08
-33.7985	3.9	nan	nan	nan
-33.5403	3.91	nan	nan	nan
-33.4439	3.92	nan	nan	nan
-33.4427	nan	nan	nan	4.09
-33.4093	nan	nan	nan	4.1
-33.408	nan	4.39	4.38	nan
-33.3672	nan	nan	nan	4.11
-33.2871	nan	nan	nan	4.12
-33.2527	nan	nan	nan	4.13
-33.2436	3.93	nan	nan	nan
-33.1445	3.94	nan	nan	nan
-33.1296	3.95	nan	nan	nan
-33.0319	nan	nan	nan	4.14
-33.0149	3.96	nan	nan	nan
-32.8211	nan	4.4	4.39	nan
-32.8205	nan	4.41	4.4	nan
-32.7677	nan	4.42	4.41	nan
-32.7333	nan	nan	nan	4.15
-32.6876	nan	nan	4.42	nan
-32.6745	3.97	nan	nan	nan
-32.6635	nan	nan	nan	4.16
-32.6583	3.98	nan	nan	nan
-32.4635	nan	4.43	4.43	nan
-32.4597	3.99	nan	nan	nan
-32.4103	4.0	nan	nan	nan
-32.0293	4.01	nan	nan	nan
-31.9473	4.02	nan	nan	nan
-31.929	4.03	nan	nan	nan
-31.9256	nan	4.44	nan	nan
-31.8657	4.04	nan	nan	nan
-31.8639	nan	4.45	4.44	nan
-31.8014	nan	nan	nan	4.17
-31.7309	nan	4.46	4.45	nan
-31.6457	nan	nan	nan	4.18
-31.6191	nan	4.47	4.46	nan
-31.6121	4.05	nan	nan	nan
-31.5993	nan	nan	nan	4.19
-31.5992	4.06	nan	nan	nan
-31.5313	4.07	nan	nan	nan
-31.5143	nan	4.48	4.47	nan
-31.4968	nan	4.49	4.48	nan
-31.4771	nan	nan	4.49	nan
-31.4635	nan	4.5	4.5	nan
-31.4183	nan	4.51	4.51	nan
-31.3269	nan	nan	nan	4.2
-31.1867	4.08	nan	nan	nan
-31.1516	nan	4.52	nan	nan
-31.1232	nan	nan	4.52	nan
-31.0915	nan	4.53	4.53	nan
-31.0384	nan	4.54	4.54	nan
-31.0222	nan	nan	nan	4.21
-31.0093	nan	4.55	4.55	nan
-30.9987	4.09	nan	nan	nan
-30.8741	4.1	nan	nan	nan
-30.8415	nan	nan	nan	4.22
-30.8136	4.11	nan	nan	nan
-30.7308	4.12	nan	nan	nan
-30.7171	nan	4.56	nan	nan
-30.606	4.13	nan	nan	nan
-30.5327	nan	nan	nan	4.23
-30.407	nan	nan	nan	4.24
-30.3861	nan	4.57	nan	nan
-30.3039	nan	4.58	4.56	nan
-30.2625	nan	nan	4.57	nan
-30.2588	nan	4.59	4.58	nan
-30.2124	4.14	nan	nan	nan
-30.2059	nan	nan	nan	4.25
-30.2024	nan	nan	4.59	nan
-30.1762	nan	nan	nan	4.26
-30.1718	nan	4.6	4.6	nan
-30.1376	nan	4.61	4.61	nan
-29.9476	nan	nan	nan	4.27
-29.8799	nan	4.62	nan	nan
-29.8637	4.15	nan	nan	nan
-29.8421	4.16	nan	nan	nan
-29.8383	nan	nan	nan	4.28
-29.8347	4.17	nan	nan	nan
-29.7954	nan	nan	4.62	nan
-29.7482	nan	4.63	4.63	nan
-29.5764	nan	nan	nan	4.29
-29.524	nan	nan	nan	4.3
-29.5187	4.18	nan	nan	nan
-29.4679	4.19	nan	nan	nan
-29.4189	4.2	nan	nan	nan
-29.4066	nan	nan	nan	4.31
-29.3736	nan	nan	nan	4.32
-29.3573	nan	nan	nan	4.33
-29.3227	nan	nan	nan	4.34
-29.3204	nan	nan	nan	4.35
-29.3188	4.21	nan	nan	nan
-29.268	4.22	nan	nan	nan
-29.244	nan	nan	nan	4.36
-29.2303	nan	4.64	nan	nan
-29.2051	4.23	nan	nan	nan
-29.128	4.24	nan	nan	nan
-29.0753	nan	nan	4.64	nan
-29.0499	4.25	nan	nan	nan
-29.0218	nan	nan	nan	4.37
-29.0208	nan	nan	nan	4.38
-29.0097	nan	nan	nan	4.39
-29.0072	nan	nan	nan	4.4
-28.9819	4.26	nan	nan	nan
-28.8582	4.27	nan	nan	nan
-28.8245	nan	4.65	nan	nan
-28.824	4.28	nan	nan	nan
-28.7869	nan	4.66	4.65	nan
-28.7638	nan	nan	nan	4.41
-28.5992	nan	nan	4.66	nan
-28.5142	nan	nan	nan	4.42
-28.3924	nan	nan	nan	4.43
-28.39	nan	4.67	nan	nan
-28.3727	nan	4.68	4.67	nan
-28.3255	nan	4.69	nan	nan
-28.3184	nan	nan	4.68	nan
-28.1062	nan	nan	4.69	nan
-28.0936	nan	nan	nan	4.44
-28.0635	nan	nan	nan	4.45
-28.0364	4.29	nan	nan	nan
-28.036	nan	4.7	4.7	nan
-27.9704	nan	nan	nan	4.46
-27.8382	4.3	nan	nan	nan
-27.7556	4.31	nan	nan	nan
-27.6653	4.32	nan	nan	nan
-27.6398	4.33	nan	nan	nan
-27.5546	nan	nan	nan	4.47
-27.5388	nan	nan	nan	4.48
-27.4845	nan	nan	nan	4.49
-27.4232	4.34	nan	nan	nan
-27.4129	nan	4.71	nan	nan
-27.4033	nan	4.72	4.71	nan
-27.3639	nan	nan	4.72	nan
-27.261	nan	nan	nan	4.5
-27.2319	nan	4.73	nan	nan
-27.2203	4.35	nan	nan	nan
-27.1506	nan	nan	4.73	nan
-27.0721	nan	nan	nan	4.51
-27.0516	nan	4.74	4.74	nan
-26.8966	4.36	nan	nan	nan
-26.8957	nan	4.75	4.75	nan
-26.871	4.37	nan	nan	nan
-26.8215	4.38	nan	nan	nan
-26.8169	4.39	nan	nan	nan
-26.718	nan	4.76	4.76	nan
-26.7149	nan	nan	nan	4.52
-26.6527	nan	4.77	4.77	nan
-26.6018	nan	4.78	4.78	nan
-26.5186	nan	4.79	nan	nan
-26.5125	nan	4.8	nan	nan
-26.4753	nan	nan	nan	4.53
-26.4157	nan	4.81	4.79	nan
-26.4134	nan	nan	nan	4.54
-26.389	4.4	nan	nan	nan
-26.2392	nan	nan	4.8	nan
-26.2082	nan	nan	nan	4.55
-26.1767	4.41	nan	nan	nan
-26.16	4.42	nan	nan	nan
-26.1571	4.43	nan	nan	nan
-26.0752	nan	nan	nan	4.56
-26.0006	4.44	nan	nan	nan
-25.9506	nan	4.82	4.81	nan
-25.9064	4.45	nan	nan	nan
-25.9064	nan	4.83	nan	nan
-25.9031	nan	nan	4.82	nan
-25.884	nan	4.84	4.83	nan
-25.8693	nan	nan	nan	4.57
-25.8611	4.46	nan	nan	nan
-25.8268	nan	nan	nan	4.58
-25.713	nan	4.85	4.84	nan
-25.4913	nan	nan	nan	4.59
-25.4851	nan	4.86	nan	nan
-25.4408	4.47	nan	nan	nan
-25.4182	nan	4.87	4.85	nan
-25.4159	nan	nan	nan	4.6
-25.3446	nan	nan	nan	4.61
-25.3053	nan	nan	4.86	nan
-25.2257	nan	4.88	nan	nan
-25.1949	nan	nan	4.87	nan
-25.0619	nan	4.89	4.88	nan
-25.0515	nan	nan	nan	4.62
-24.9735	4.48	nan	nan	nan
-24.9162	nan	4.9	4.89	nan
-24.797	nan	nan	nan	4.63
-24.7696	4.49	nan	nan	nan
-24.7683	nan	nan	nan	4.64
-24.6933	nan	4.91	nan	nan
-24.6537	nan	nan	4.9	nan
-24.6064	nan	nan	nan	4.65
-24.5279	4.5	nan	nan	nan
-24.445	4.51	nan	nan	nan
-24.4077	nan	4.92	4.91	nan
-24.4047	nan	4.93	4.92	nan
-24.3969	nan	4.94	4.93	nan
-24.3873	nan	nan	4.94	nan
-24.2394	4.52	nan	nan	nan
-24.1166	4.53	nan	nan	nan
-24.0128	nan	4.95	4.95	nan
-23.8523	nan	nan	nan	4.66
-23.842	4.54	nan	nan	nan
-23.7999	4.55	nan	nan	nan
-23.7809	4.56	nan	nan	nan
-23.7684	nan	4.96	4.96	nan
-23.7399	nan	nan	nan	4.67
-23.7342	nan	4.97	4.97	nan
-23.6785	nan	nan	nan	4.68
-23.6228	4.57	nan	nan	nan
-23.5979	nan	nan	nan	4.69
-23.5959	nan	nan	nan	4.7
-23.5948	nan	4.98	4.98	nan
-23.5005	nan	nan	nan	4.71
-23.486	nan	4.99	4.99	nan
-23.4819	4.58	nan	nan	nan
-23.3938	nan	nan	nan	4.72
-23.3815	4.59	nan	nan	nan
-23.3782	nan	nan	nan	4.73
-23.3707	nan	5.0	5.0	nan
-23.2958	nan	5.01	5.01	nan
-23.2893	nan	5.02	5.02	nan
-23.2873	nan	5.03	5.03	nan
-23.241	4.6	nan	nan	nan
-23.2303	nan	5.04	5.04	nan
-23.2212	nan	nan	nan	4.74
-23.1939	nan	nan	nan	4.75
-23.1608	nan	5.05	5.05	nan
-23.1501	4.61	nan	nan	nan
-23.0922	nan	5.06	5.06	nan
-23.0911	nan	nan	nan	4.76
-23.0457	4.62	nan	nan	nan
-22.8874	nan	5.07	5.07	nan
-22.8717	nan	nan	nan	4.77
-22.8706	nan	5.08	5.08	nan
-22.8676	nan	nan	nan	4.78
-22.8177	nan	nan	nan	4.79
-22.7659	nan	5.09	5.09	nan
-22.5296	nan	nan	nan	4.8
-22.447	4.63	nan	nan	nan
-22.3518	nan	nan	nan	4.81
-22.3401	nan	nan	nan	4.82
-22.269	4.64	nan	nan	nan
-22.1265	nan	5.1	5.1	nan
-22.1142	nan	nan	nan	4.83
-22.0445	4.65	nan	nan	nan
-21.9338	4.66	nan	nan	nan
-21.7438	nan	nan	nan	4.84
-21.7276	nan	nan	nan	4.85
-21.6839	nan	nan	nan	4.86
-21.6021	nan	5.11	5.11	nan
-21.5527	4.67	nan	nan	nan
-21.5276	nan	nan	nan	4.87
-21.511	nan	nan	nan	4.88
-21.3513	nan	nan	nan	4.89
-21.2775	4.68	nan	nan	nan
-21.2513	nan	5.12	5.12	nan
-21.0575	nan	5.13	5.13	nan
-20.9931	nan	5.14	5.14	nan
-20.9112	4.69	nan	nan	nan
-20.8888	4.7	nan	nan	nan
-20.7131	4.71	nan	nan	nan
-20.6503	nan	nan	nan	4.9
-20.6503	nan	5.15	nan	nan
-20.6072	nan	nan	5.15	nan
-20.5223	nan	5.16	5.16	nan
-20.4707	4.72	nan	nan	nan
-20.4012	nan	5.17	nan	nan
-20.3659	4.73	nan	nan	nan
-20.343	nan	nan	5.17	nan
-20.3188	nan	5.18	nan	nan
-20.2881	nan	nan	5.18	nan
-20.2595	4.74	nan	nan	nan
-20.2529	4.75	nan	nan	nan
-20.2303	nan	nan	nan	4.91
-20.1715	nan	nan	nan	4.92
-19.9636	nan	nan	nan	4.93
-19.9164	4.76	nan	nan	nan
-19.9075	nan	5.19	nan	nan
-19.8656	nan	nan	nan	4.94
-19.8422	nan	5.2	5.19	nan
-19.84	nan	5.21	5.2	nan
-19.7956	nan	5.22	5.21	nan
-19.7828	nan	nan	5.22	nan
-19.7719	4.77	nan	nan	nan
-19.7315	nan	nan	nan	4.95
-19.7138	nan	nan	nan	4.96
-19.6939	nan	5.23	5.23	nan
-19.6818	nan	5.24	5.24	nan
-19.6699	4.78	nan	nan	nan
-19.6588	4.79	nan	nan	nan
-19.624	nan	5.25	nan	nan
-19.6108	4.8	nan	nan	nan
-19.5843	4.81	nan	nan	nan
-19.545	nan	5.26	5.25	nan
-19.4948	nan	nan	5.26	nan
-19.4892	4.82	nan	nan	nan
-19.4423	nan	5.27	nan	nan
-19.4322	nan	5.28	5.27	nan
-19.3797	nan	nan	nan	4.97
-19.2417	nan	nan	5.28	nan
-19.2117	nan	nan	nan	4.98
-18.8981	4.83	nan	nan	nan
-18.8938	nan	nan	nan	4.99
-18.8434	4.84	nan	nan	nan
-18.8383	nan	5.29	5.29	nan
-18.7133	nan	5.3	5.3	nan
-18.6231	nan	5.31	nan	nan
-18.6019	4.85	nan	nan	nan
-18.5732	nan	nan	nan	5.0
-18.4889	nan	5.32	5.31	nan
-18.475	nan	nan	nan	5.01
-18.4655	nan	nan	nan	5.02
-18.4012	nan	nan	nan	5.03
-18.2625	4.86	nan	nan	nan
-18.2316	nan	5.33	nan	nan
-18.0514	nan	5.34	5.32	nan
-18.0382	nan	5.35	5.33	nan
-18.038	nan	5.36	5.34	nan
-18.0158	nan	nan	nan	5.04
-17.9037	nan	5.37	nan	nan
-17.9006	nan	nan	nan	5.05
-17.8516	nan	nan	nan	5.06
-17.7995	nan	nan	nan	5.07
-17.7451	nan	nan	5.35	nan
-17.6962	nan	nan	nan	5.08
-17.6751	nan	5.38	5.36	nan
-17.5325	4.87	nan	nan	nan
-17.5078	nan	nan	nan	5.09
-17.4995	nan	nan	5.37	nan
-17.4801	nan	5.39	nan	nan
-17.4378	nan	nan	nan	5.1
-17.4166	nan	nan	nan	5.11
-17.4143	nan	nan	nan	5.12
-17.3937	nan	nan	nan	5.13
-17.3657	nan	5.4	nan	nan
-17.3577	nan	nan	5.38	nan
-17.2829	nan	nan	5.39	nan
-17.2546	nan	nan	nan	5.14
-17.2325	4.88	nan	nan	nan
-17.2134	nan	nan	nan	5.15
-17.2027	nan	5.41	5.4	nan
-17.1399	nan	5.42	nan	nan
-17.0863	nan	5.43	5.41	nan
-16.9608	nan	nan	5.42	nan
-16.8895	nan	nan	nan	5.16
-16.871	4.89	nan	nan	nan
-16.8579	nan	5.44	5.43	nan
-16.7355	nan	nan	nan	5.17
-16.7256	4.9	nan	nan	nan
-16.7138	4.91	nan	nan	nan
-16.686	nan	nan	5.44	nan
-16.6569	nan	nan	nan	5.18
-16.6263	4.92	nan	nan	nan
-16.6084	nan	5.45	5.45	nan
-16.6009	4.93	nan	nan	nan
-16.5566	nan	5.46	5.46	nan
-16.4643	nan	nan	nan	5.19
-16.4627	4.94	nan	nan	nan
-16.4428	4.95	nan	nan	nan
-16.4199	4.96	nan	nan	nan
-16.3571	nan	nan	nan	5.2
-16.3565	nan	5.47	nan	nan
-16.3427	nan	nan	nan	5.21
-16.3302	nan	5.48	5.47	nan
-16.3284	nan	5.49	nan	nan
-16.3179	nan	5.5	5.48	nan
-16.2914	nan	nan	nan	5.22
-16.2448	nan	nan	5.49	nan
-16.2124	nan	nan	5.5	nan
-16.0731	nan	5.51	5.51	nan
-15.9503	4.97	nan	nan	nan
-15.9023	4.98	nan	nan	nan
-15.7421	4.99	nan	nan	nan
-15.6864	nan	nan	nan	5.23
-15.4857	5.0	nan	nan	nan
-15.2726	5.01	nan	nan	nan
-15.1899	nan	5.52	5.52	nan
-15.1548	nan	nan	nan	5.24
-15.1492	5.02	nan	nan	nan
-15.1397	5.03	nan	nan	nan
-15.0982	nan	5.53	5.53	nan
-15.0931	5.04	nan	nan	nan
-15.0149	nan	5.54	5.54	nan
-14.9688	nan	nan	nan	5.25
-14.958	5.05	nan	nan	nan
-14.9501	nan	nan	nan	5.26
-14.9279	nan	5.55	5.55	nan
-14.7719	5.06	nan	nan	nan
-14.7446	nan	5.56	5.56	nan
-14.6863	nan	5.57	5.57	nan
-14.6852	5.07	nan	nan	nan
-14.6682	5.08	nan	nan	nan
-14.6621	nan	5.58	nan	nan
-14.6087	nan	nan	nan	5.27
-14.5372	nan	nan	nan	5.28
-14.5282	nan	nan	nan	5.29
-14.3677	nan	nan	nan	5.3
-14.3525	5.09	nan	nan	nan
-14.3498	5.1	nan	nan	nan
-14.3324	nan	5.59	nan	nan
-14.3212	nan	nan	nan	5.31
-14.2988	nan	nan	nan	5.32
-14.2781	5.11	nan	nan	nan
-14.2363	nan	nan	5.58	nan
-14.2114	nan	5.6	5.59	nan
-14.195	nan	nan	5.6	nan
-14.1093	5.12	nan	nan	nan
-14.0841	nan	5.61	5.61	nan
-14.0089	5.13	nan	nan	nan
-13.9055	nan	nan	nan	5.33
-13.8873	5.14	nan	nan	nan
-13.8369	5.15	nan	nan	nan
-13.7325	5.16	nan	nan	nan
-13.7137	nan	nan	nan	5.34
-13.6659	nan	nan	nan	5.35
-13.632	nan	5.62	nan	nan
-13.5978	5.17	nan	nan	nan
-13.5431	nan	nan	5.62	nan
-13.5379	nan	5.63	nan	nan
-13.5346	5.18	nan	nan	nan
-13.5166	nan	nan	nan	5.36
-13.5151	nan	nan	nan	5.37
-13.4711	5.19	nan	nan	nan
-13.455	nan	5.64	5.63	nan
-13.4467	nan	nan	nan	5.38
-13.4324	nan	nan	5.64	nan
-13.4192	nan	nan	nan	5.39
-13.4184	5.2	nan	nan	nan
-13.3765	nan	5.65	nan	nan
-13.348	nan	nan	5.65	nan
-13.2751	5.21	nan	nan	nan
-13.2143	nan	5.66	nan	nan
-13.1927	nan	5.67	5.66	nan
-13.1891	nan	nan	nan	5.4
-13.0826	nan	nan	5.67	nan
-12.9667	nan	5.68	5.68	nan
-12.9546	5.22	nan	nan	nan
-12.931	nan	nan	nan	5.41
-12.8904	nan	nan	nan	5.42
-12.8653	nan	5.69	nan	nan
-12.8366	nan	nan	5.69	nan
-12.7055	nan	nan	nan	5.43
-12.6337	5.23	nan	nan	nan
-12.5883	nan	5.7	nan	nan
-12.57	nan	5.71	5.7	nan
-12.4685	nan	nan	nan	5.44
-12.4673	nan	nan	nan	5.45
-12.4443	nan	5.72	5.71	nan
-12.4338	nan	nan	5.72	nan
-12.372	nan	5.73	5.73	nan
-12.346	nan	5.74	5.74	nan
-12.3247	5.24	nan	nan	nan
-12.3078	5.25	nan	nan	nan
-12.1957	nan	5.75	5.75	nan
-12.1046	5.26	nan	nan	nan
-11.9815	5.27	nan	nan	nan
-11.9361	nan	5.76	5.76	nan
-11.9286	nan	nan	nan	5.46
-11.9148	nan	nan	nan	5.47
-11.8744	nan	nan	nan	5.48
-11.8513	5.28	nan	nan	nan
-11.8456	5.29	nan	nan	nan
-11.7895	5.3	nan	nan	nan
-11.6707	5.31	nan	nan	nan
-11.6598	nan	5.77	5.77	nan
-11.5824	nan	nan	nan	5.49
-11.543	nan	nan	nan	5.5
-11.5049	5.32	nan	nan	nan
-11.3839	5.33	nan	nan	nan
-11.3672	nan	nan	nan	5.51
-11.3471	nan	5.78	nan	nan
-11.345	5.34	nan	nan	nan
-11.317	nan	nan	nan	5.52
-11.3037	5.35	nan	nan	nan
-11.258	nan	nan	nan	5.53
-11.2186	nan	nan	5.78	nan
-11.1846	5.36	nan	nan	nan
-11.1663	nan	5.79	nan	nan
-11.166	nan	nan	nan	5.54
-11.0581	nan	5.8	5.79	nan
-11.0504	nan	nan	nan	5.55
-11.0417	nan	nan	5.8	nan
-10.9693	nan	nan	nan	5.56
-10.9581	nan	nan	nan	5.57
-10.9396	nan	5.81	5.81	nan
-10.8792	nan	5.82	5.82	nan
-10.8567	nan	nan	nan	5.58
-10.8534	nan	nan	nan	5.59
-10.8166	nan	5.83	nan	nan
-10.7453	nan	nan	nan	5.6
-10.7383	5.37	nan	nan	nan
-10.6735	nan	nan	nan	5.61
-10.4764	nan	5.84	5.83	nan
-10.3732	nan	nan	nan	5.62
-10.3525	nan	nan	nan	5.63
-10.3236	nan	nan	nan	5.64
-10.3179	nan	5.85	5.84	nan
-10.282	5.38	nan	nan	nan
-10.2623	nan	nan	nan	5.65
-10.2359	nan	5.86	5.85	nan
-10.2189	5.39	nan	nan	nan
-10.0844	nan	5.87	5.86	nan
-10.0618	nan	nan	nan	5.66
-10.0468	nan	nan	nan	5.67
-10.0121	nan	5.88	5.87	nan
-9.87468	5.4	nan	nan	nan
-9.85487	nan	nan	nan	5.68
-9.83915	5.41	nan	nan	nan
-9.83019	nan	5.89	nan	nan
-9.8273	nan	nan	5.88	nan
-9.827	nan	5.9	nan	nan
-9.75194	nan	nan	5.89	nan
-9.74475	5.42	nan	nan	nan
-9.72659	nan	5.91	5.9	nan
-9.71815	nan	5.92	5.91	nan
-9.58744	5.43	nan	nan	nan
-9.41878	5.44	nan	nan	nan
-9.40655	5.45	nan	nan	nan
-9.38034	nan	5.93	5.92	nan
-9.37447	nan	5.94	5.93	nan
-9.30693	5.46	nan	nan	nan
-9.29854	nan	nan	nan	5.69
-9.27745	nan	5.95	5.94	nan
-9.07654	5.47	nan	nan	nan
-9.03966	nan	nan	5.95	nan
-9.02566	nan	nan	nan	5.7
-9.02445	nan	5.96	nan	nan
-9.01343	nan	nan	nan	5.71
-9.00592	5.48	nan	nan	nan
-8.92249	nan	nan	nan	5.72
-8.91698	5.49	nan	nan	nan
-8.91643	nan	nan	nan	5.73
-8.89619	nan	nan	5.96	nan
-8.74025	5.5	nan	nan	nan
-8.56232	nan	nan	nan	5.74
-8.5235	5.51	nan	nan	nan
-8.47478	nan	5.97	5.97	nan
-8.46781	nan	nan	nan	5.75
-8.46646	nan	5.98	5.98	nan
-8.45865	5.52	nan	nan	nan
-8.45438	nan	5.99	5.99	nan
-8.43198	nan	6.0	6.0	nan
-8.43198	nan	6.01	nan	nan
-8.41409	nan	nan	6.01	nan
-8.40665	nan	6.02	nan	nan
-8.3477	nan	nan	6.02	nan
-8.28594	5.53	nan	nan	nan
-8.18204	nan	6.03	6.03	nan
-8.16103	nan	6.04	nan	nan
-8.10592	5.54	nan	nan	nan
-8.06063	nan	6.05	6.04	nan
-8.06017	5.55	nan	nan	nan
-7.92181	nan	nan	6.05	nan
-7.74554	nan	nan	nan	5.76
-7.66747	nan	nan	nan	5.77
-7.65959	nan	nan	nan	5.78
-7.64631	nan	nan	nan	5.79
-7.62989	nan	6.06	nan	nan
-7.62206	nan	6.07	6.06	nan
-7.57781	nan	nan	nan	5.8
-7.5464	5.56	nan	nan	nan
-7.49624	nan	nan	6.07	nan
-7.49483	nan	nan	nan	5.81
-7.46352	5.57	nan	nan	nan
-7.4086	nan	nan	nan	5.82
-7.37358	nan	6.08	6.08	nan
-7.30184	nan	nan	nan	5.83
-7.26729	nan	nan	nan	5.84
-7.25679	5.58	nan	nan	nan
-7.1984	nan	nan	nan	5.85
-7.19675	5.59	nan	nan	nan
-7.16713	5.6	nan	nan	nan
-7.13953	5.61	nan	nan	nan
-7.07091	5.62	nan	nan	nan
-7.068	nan	6.09	6.09	nan
-7.02093	nan	nan	nan	5.86
-6.91086	5.63	nan	nan	nan
-6.90512	nan	6.1	nan	nan
-6.87171	nan	nan	6.1	nan
-6.86075	nan	6.11	nan	nan
-6.74308	nan	nan	nan	5.87
-6.74156	nan	nan	nan	5.88
-6.68894	nan	nan	6.11	nan
-6.68794	nan	nan	nan	5.89
-6.67643	nan	nan	nan	5.9
-6.65732	5.64	nan	nan	nan
-6.63509	nan	nan	nan	5.91
-6.58146	nan	nan	nan	5.92
-6.50672	nan	6.12	6.12	nan
-6.48583	nan	nan	nan	5.93
-6.47309	nan	nan	nan	5.94
-6.47236	nan	nan	nan	5.95
-6.26049	nan	6.13	6.13	nan
-6.2124	nan	nan	nan	5.96
-6.20522	nan	nan	nan	5.97
-6.14127	nan	nan	nan	5.98
-6.06444	nan	nan	nan	5.99
-6.01224	nan	nan	nan	6.0
-5.98905	nan	6.14	6.14	nan
-5.84855	5.65	nan	nan	nan
-5.82857	5.66	nan	nan	nan
-5.82169	nan	nan	nan	6.01
-5.80339	nan	6.15	6.15	nan
-5.79758	nan	nan	nan	6.02
-5.64871	nan	nan	nan	6.03
-5.64683	nan	6.16	nan	nan
-5.61066	nan	nan	nan	6.04
-5.59946	5.67	nan	nan	nan
-5.5891	nan	nan	6.16	nan
-5.56482	5.68	nan	nan	nan
-5.55952	nan	6.17	6.17	nan
-5.48873	5.69	nan	nan	nan
-5.48174	nan	6.18	nan	nan
-5.46567	5.7	nan	nan	nan
-5.43145	nan	6.19	6.18	nan
-5.42313	nan	6.2	6.19	nan
-5.30708	nan	nan	6.2	nan
-5.24305	5.71	nan	nan	nan
-5.23763	nan	6.21	6.21	nan
-5.21827	nan	6.22	6.22	nan
-5.14074	nan	nan	nan	6.05
-5.10785	5.72	nan	nan	nan
-5.03415	nan	6.23	6.23	nan
-4.95289	nan	nan	nan	6.06
-4.95243	5.73	nan	nan	nan
-4.86561	5.74	nan	nan	nan
-4.8267	5.75	nan	nan	nan
-4.81872	nan	6.24	nan	nan
-4.81587	nan	nan	6.24	nan
-4.72388	nan	6.25	6.25	nan
-4.6908	nan	6.26	6.26	nan
-4.67544	nan	6.27	nan	nan
-4.6699	nan	nan	6.27	nan
-4.65757	5.76	nan	nan	nan
-4.62995	nan	6.28	nan	nan
-4.59777	nan	nan	6.28	nan
-4.5844	nan	6.29	nan	nan
-4.55706	nan	6.3	6.29	nan
-4.54839	nan	6.31	nan	nan
-4.54801	nan	6.32	6.3	nan
-4.40582	nan	nan	6.31	nan
-4.23411	nan	6.33	6.32	nan
-4.08237	5.77	nan	nan	nan
-4.05688	nan	nan	6.33	nan
-3.95843	nan	6.34	nan	nan
-3.95416	nan	nan	nan	6.07
-3.75893	nan	nan	6.34	nan
-3.71582	nan	6.35	6.35	nan
-3.67319	nan	6.36	6.36	nan
-3.62007	nan	6.37	nan	nan
-3.54866	nan	nan	6.37	nan
-3.54438	5.78	nan	nan	nan
-3.52691	5.79	nan	nan	nan
-3.51035	nan	6.38	nan	nan
-3.5096	nan	6.39	6.38	nan
-3.48828	5.8	nan	nan	nan
-3.45504	nan	nan	nan	6.08
-3.42732	5.81	nan	nan	nan
-3.41997	5.82	nan	nan	nan
-3.395	nan	6.4	6.39	nan
-3.25711	nan	nan	nan	6.09
-3.18313	nan	nan	nan	6.1
-3.14808	5.83	nan	nan	nan
-3.01673	5.84	nan	nan	nan
-2.99696	5.85	nan	nan	nan
-2.9846	nan	nan	nan	6.11
-2.94272	nan	nan	nan	6.12
-2.89103	nan	nan	nan	6.13
-2.84887	5.86	nan	nan	nan
-2.78027	nan	6.41	6.4	nan
-2.74931	nan	nan	nan	6.14
-2.55939	5.87	nan	nan	nan
-2.51299	nan	6.42	6.41	nan
-2.50968	nan	6.43	6.42	nan
-2.48393	nan	6.44	6.43	nan
-2.35907	5.88	nan	nan	nan
-2.34431	nan	nan	nan	6.15
-2.29243	nan	6.45	6.44	nan
-2.28533	nan	nan	nan	6.16
-2.21387	5.89	nan	nan	nan
-2.16295	5.9	nan	nan	nan
-2.13886	nan	6.46	6.45	nan
-2.03539	5.91	nan	nan	nan
-2.02418	nan	nan	nan	6.17
-2.02249	nan	nan	nan	6.18
-2.01968	nan	6.47	nan	nan
-2.01465	nan	nan	nan	6.19
-1.97262	nan	nan	6.46	nan
-1.95402	nan	6.48	6.47	nan
-1.92693	nan	nan	6.48	nan
-1.86902	nan	6.49	6.49	nan
-1.78339	nan	nan	nan	6.2
-1.78096	5.92	nan	nan	nan
-1.57873	5.93	nan	nan	nan
-1.50068	nan	6.5	6.5	nan
-1.49802	nan	nan	nan	6.21
-1.45453	nan	6.51	6.51	nan
-1.36334	5.94	nan	nan	nan
-1.3451	5.95	nan	nan	nan
-1.34175	nan	nan	nan	6.22
-1.29193	nan	nan	nan	6.23
-1.26373	nan	nan	nan	6.24
-1.24206	nan	nan	nan	6.25
-1.19919	nan	6.52	6.52	nan
-1.18253	5.96	nan	nan	nan
-1.12016	nan	6.53	6.53	nan
-1.06423	5.97	nan	nan	nan
-1.05857	nan	6.54	6.54	nan
-1.05837	5.98	nan	nan	nan
-1.03057	5.99	nan	nan	nan
-1.02846	6.0	nan	nan	nan
-1.02846	nan	6.55	nan	nan
-1.01822	nan	nan	6.55	nan
-0.978427	6.01	nan	nan	nan
-0.973516	nan	6.56	6.56	nan
-0.927529	nan	nan	nan	6.26
-0.922167	nan	nan	nan	6.27
-0.922167	nan	6.57	nan	nan
-0.892684	nan	nan	6.57	nan
-0.865002	nan	6.58	6.58	nan
-0.854485	nan	nan	nan	6.28
-0.852894	nan	6.59	6.59	nan
-0.808663	6.02	nan	nan	nan
-0.778136	6.03	nan	nan	nan
-0.74626	6.04	nan	nan	nan
-0.584279	nan	nan	nan	6.29
-0.486509	nan	6.6	6.6	nan
-0.436601	6.05	nan	nan	nan
-0.422887	nan	6.61	nan	nan
-0.420642	6.06	nan	nan	nan
-0.403643	nan	6.62	6.61	nan
-0.377566	nan	nan	6.62	nan
-0.345776	nan	nan	nan	6.3
-0.337228	nan	6.63	nan	nan
-0.301216	nan	6.64	6.63	nan
-0.20524	6.07	nan	nan	nan
-0.155704	6.08	nan	nan	nan
-0.14835	nan	nan	nan	6.31
-0.119252	nan	nan	6.64	nan
-0.105839	6.09	nan	nan	nan
-0.0722231	nan	nan	nan	6.32
-0.0154254	nan	nan	nan	6.33
0.0175685	nan	nan	nan	6.34
0.0324013	6.1	nan	nan	nan
0.0639427	nan	nan	nan	6.35
0.198797	nan	nan	nan	6.36
0.274782	nan	6.65	6.65	nan
0.285861	6.11	nan	nan	nan
0.294448	6.12	nan	nan	nan
0.300516	nan	nan	nan	6.37
0.337385	nan	6.66	nan	nan
0.339109	6.13	nan	nan	nan
0.340375	6.14	nan	nan	nan
0.343128	nan	6.67	6.66	nan
0.381445	nan	nan	6.67	nan
0.476087	nan	nan	nan	6.38
0.485782	6.15	nan	nan	nan
0.50139	nan	nan	nan	6.39
0.538088	nan	nan	nan	6.4
0.564183	nan	6.68	6.68	nan
0.671516	6.16	nan	nan	nan
0.677512	nan	6.69	nan	nan
0.678977	nan	nan	nan	6.41
0.687693	nan	nan	nan	6.42
0.731023	nan	nan	nan	6.43
0.782088	nan	nan	nan	6.44
0.81479	nan	6.7	nan	nan
0.837154	6.17	nan	nan	nan
0.854609	6.18	nan	nan	nan
0.890762	nan	6.71	6.69	nan
0.897778	nan	nan	6.7	nan
0.907032	nan	nan	nan	6.45
0.971438	nan	nan	nan	6.46
1.02826	nan	nan	6.71	nan
1.09318	nan	6.72	nan	nan
1.09383	nan	nan	nan	6.47
1.12693	6.19	nan	nan	nan
1.17082	6.2	nan	nan	nan
1.19914	nan	nan	6.72	nan
1.27737	6.21	nan	nan	nan
1.29591	nan	6.73	6.73	nan
1.34382	nan	6.74	6.74	nan
1.35641	6.22	nan	nan	nan
1.38888	nan	6.75	6.75	nan
1.41222	nan	nan	nan	6.48
1.43068	nan	6.76	nan	nan
1.45845	nan	nan	nan	6.49
1.47951	nan	6.77	nan	nan
1.49837	nan	nan	6.76	nan
1.54947	nan	nan	nan	6.5
1.57021	nan	6.78	nan	nan
1.59576	nan	nan	6.77	nan
1.61128	nan	6.79	6.78	nan
1.61388	nan	6.8	nan	nan
1.63377	nan	nan	6.79	nan
1.64028	nan	nan	6.8	nan
1.67761	nan	nan	nan	6.51
1.69019	6.23	nan	nan	nan
1.7042	nan	nan	nan	6.52
1.73328	nan	6.81	nan	nan
1.77646	nan	6.82	6.81	nan
1.80325	nan	nan	nan	6.53
1.88968	nan	nan	6.82	nan
1.96823	nan	6.83	6.83	nan
2.00964	nan	6.84	nan	nan
2.02582	nan	nan	6.84	nan
2.07171	nan	nan	nan	6.54
2.07171	nan	6.85	nan	nan
2.11021	nan	nan	6.85	nan
2.21698	nan	6.86	nan	nan
2.27047	nan	nan	6.86	nan
2.29187	nan	nan	nan	6.55
2.33517	6.24	nan	nan	nan
2.33887	nan	6.87	nan	nan
2.38402	nan	nan	6.87	nan
2.38584	nan	nan	nan	6.56
2.45695	6.25	nan	nan	nan
2.46613	6.26	nan	nan	nan
2.47583	6.27	nan	nan	nan
2.51585	nan	6.88	nan	nan
2.51967	6.28	nan	nan	nan
2.52937	nan	6.89	nan	nan
2.536	nan	nan	nan	6.57
2.55801	nan	nan	6.88	nan
2.69818	nan	nan	nan	6.58
2.71791	6.29	nan	nan	nan
2.72502	nan	nan	nan	6.59
2.73463	nan	6.9	6.89	nan
2.75991	nan	nan	nan	6.6
2.76058	nan	nan	nan	6.61
2.76997	nan	nan	nan	6.62
2.80261	6.3	nan	nan	nan
2.80703	nan	nan	nan	6.63
2.81775	6.31	nan	nan	nan
2.82099	nan	nan	nan	6.64
2.82798	nan	nan	nan	6.65
2.8885	6.32	nan	nan	nan
2.91468	6.33	nan	nan	nan
2.94178	6.34	nan	nan	nan
2.94281	nan	nan	nan	6.66
2.94801	nan	nan	nan	6.67
2.98789	nan	nan	nan	6.68
3.05068	nan	nan	nan	6.69
3.1167	nan	nan	nan	6.7
3.15912	nan	nan	nan	6.71
3.1652	nan	6.91	6.9	nan
3.17112	nan	nan	nan	6.72
3.17976	nan	nan	nan	6.73
3.18012	6.35	nan	nan	nan
3.20077	nan	6.92	6.91	nan
3.2222	nan	6.93	6.92	nan
3.22939	6.36	nan	nan	nan
3.38153	6.37	nan	nan	nan
3.41188	nan	nan	nan	6.74
3.45229	6.38	nan	nan	nan
3.54545	nan	nan	nan	6.75
3.58533	nan	nan	nan	6.76
3.5981	nan	6.94	nan	nan
3.61378	nan	nan	nan	6.77
3.66028	nan	nan	6.93	nan
3.66448	nan	nan	nan	6.78
3.67037	nan	nan	nan	6.79
3.69037	nan	6.95	nan	nan
3.69665	nan	nan	6.94	nan
3.77081	nan	nan	nan	6.8
3.82315	nan	6.96	6.95	nan
3.84391	nan	6.97	6.96	nan
3.85936	nan	nan	nan	6.81
3.86462	nan	6.98	6.97	nan
3.9142	6.39	nan	nan	nan
3.94358	nan	nan	nan	6.82
3.94918	nan	nan	6.98	nan
3.96166	nan	nan	nan	6.83
3.96735	6.4	nan	nan	nan
3.99827	6.41	nan	nan	nan
4.0099	nan	6.99	6.99	nan
4.02555	nan	7.0	7.0	nan
4.05742	nan	7.01	7.01	nan
4.07126	6.42	nan	nan	nan
4.11697	nan	7.02	7.02	nan
4.20965	nan	7.03	7.03	nan
4.36422	6.43	nan	nan	nan
4.39031	nan	7.04	7.04	nan
4.4567	nan	nan	nan	6.84
4.49655	6.44	nan	nan	nan
4.50848	6.45	nan	nan	nan
4.53401	nan	7.05	7.05	nan
4.56103	nan	7.06	nan	nan
4.56612	nan	nan	7.06	nan
4.75112	nan	7.07	nan	nan
4.83853	nan	nan	nan	6.85
4.88024	6.46	nan	nan	nan
4.88924	nan	nan	7.07	nan
4.99072	nan	nan	nan	6.86
5.00869	6.47	nan	nan	nan
5.01327	6.48	nan	nan	nan
5.01485	nan	7.08	nan	nan
5.02687	nan	nan	7.08	nan
5.05815	6.49	nan	nan	nan
5.06098	nan	7.09	7.09	nan
5.10709	nan	nan	nan	6.87
5.12617	nan	nan	nan	6.88
5.1311	nan	7.1	7.1	nan
5.19541	6.5	nan	nan	nan
5.28256	6.51	nan	nan	nan
5.34593	6.52	nan	nan	nan
5.37783	nan	nan	nan	6.89
5.45787	nan	7.11	7.11	nan
5.46777	nan	7.12	7.12	nan
5.48527	6.53	nan	nan	nan
5.51277	nan	nan	nan	6.9
5.52085	nan	7.13	nan	nan
5.56201	nan	nan	7.13	nan
5.59062	6.54	nan	nan	nan
5.61607	6.55	nan	nan	nan
5.72604	6.57	nan	nan	nan
5.73655	nan	nan	nan	6.91
5.76872	nan	7.14	7.14	nan
5.83417	nan	nan	nan	6.92
5.85042	6.58	nan	nan	nan
5.86557	nan	nan	nan	6.93
5.88671	nan	nan	nan	6.94
5.89083	nan	7.15	7.15	nan
5.93302	nan	nan	nan	6.95
6.01819	6.59	nan	nan	nan
6.12178	6.6	nan	nan	nan
6.21687	nan	nan	nan	6.96
6.2515	nan	7.16	7.16	nan
6.27703	nan	7.17	7.17	nan
6.29956	nan	7.18	nan	nan
6.32912	nan	nan	nan	6.97
6.331	nan	nan	7.18	nan
6.33175	nan	7.19	nan	nan
6.33293	nan	nan	7.19	nan
6.37829	nan	nan	nan	6.98
6.40223	6.61	nan	nan	nan
6.46661	6.62	nan	nan	nan
6.4681	6.63	nan	nan	nan
6.58279	nan	7.2	7.2	nan
6.60387	6.64	nan	nan	nan
6.61629	nan	7.21	nan	nan
6.64534	6.65	nan	nan	nan
6.72383	6.66	nan	nan	nan
6.85368	nan	nan	nan	6.99
6.90521	nan	nan	nan	7.0
6.94848	6.67	nan	nan	nan
6.97762	nan	7.22	7.21	nan
6.98236	nan	7.23	7.22	nan
7.02137	nan	7.24	7.23	nan
7.02826	6.68	nan	nan	nan
7.05377	nan	7.25	7.24	nan
7.07885	6.69	nan	nan	nan
7.203	6.7	nan	nan	nan
7.22035	nan	7.26	nan	nan
7.3009	nan	nan	7.25	nan
7.31522	6.71	nan	nan	nan
7.33252	nan	nan	nan	7.01
7.33824	6.72	nan	nan	nan
7.36346	nan	nan	nan	7.02
7.43693	nan	nan	nan	7.03
7.43707	nan	7.27	7.26	nan
7.60749	6.73	nan	nan	nan
7.69607	nan	nan	nan	7.04
7.73976	6.74	nan	nan	nan
7.79064	6.75	nan	nan	nan
7.83389	nan	nan	nan	7.05
7.85154	6.76	nan	nan	nan
7.88384	6.77	nan	nan	nan
7.91423	nan	7.28	7.27	nan
7.95441	nan	nan	7.28	nan
8.09264	nan	nan	nan	7.06
8.09396	nan	7.29	nan	nan
8.10349	6.78	nan	nan	nan
8.13914	nan	7.3	7.29	nan
8.309	nan	nan	7.3	nan
8.42757	6.79	nan	nan	nan
8.51376	nan	nan	nan	7.07
8.5176	6.8	nan	nan	nan
8.54393	nan	7.31	7.31	nan
8.62296	6.81	nan	nan	nan
8.62795	nan	7.32	7.32	nan
8.63231	6.82	nan	nan	nan
8.65703	6.83	nan	nan	nan
8.72289	nan	7.33	7.33	nan
8.78188	nan	7.34	nan	nan
8.78378	nan	7.35	7.34	nan
8.81428	nan	nan	nan	7.08
8.85598	nan	7.36	nan	nan
8.88207	nan	nan	nan	7.09
8.93853	nan	7.37	7.35	nan
8.98725	nan	7.38	nan	nan
8.99026	nan	nan	nan	7.1
8.99026	nan	7.39	nan	nan
9.003	nan	nan	7.36	nan
9.11939	nan	nan	7.37	nan
9.16428	6.84	nan	nan	nan
9.24545	nan	nan	7.38	nan
9.24832	nan	7.4	7.39	nan
9.29983	6.85	nan	nan	nan
9.34083	6.86	nan	nan	nan
9.35954	nan	nan	nan	7.11
9.38812	6.87	nan	nan	nan
9.39452	nan	nan	nan	7.12
9.40349	nan	7.41	7.4	nan
9.41624	nan	nan	nan	7.13
9.42284	nan	7.42	nan	nan
9.4292	6.88	nan	nan	nan
9.45394	nan	nan	nan	7.14
9.45415	6.89	nan	nan	nan
9.47557	6.9	nan	nan	nan
9.49964	nan	7.43	7.41	nan
9.50864	nan	nan	nan	7.15
9.55359	nan	nan	7.42	nan
9.62696	nan	nan	nan	7.16
9.64671	nan	nan	nan	7.17
9.6679	nan	7.44	7.43	nan
9.70612	nan	7.45	7.44	nan
9.72655	nan	nan	nan	7.18
9.74592	nan	nan	nan	7.19
9.77111	6.91	nan	nan	nan
9.80874	nan	nan	nan	7.2
9.86498	nan	nan	nan	7.21
9.89301	nan	nan	nan	7.22
9.94158	6.92	nan	nan	nan
9.94536	nan	7.46	nan	nan
9.96723	nan	nan	7.45	nan
9.99109	nan	7.47	7.46	nan
10.004	6.93	nan	nan	nan
10.0442	nan	7.48	7.47	nan
10.0478	nan	7.49	7.48	nan
10.0695	nan	nan	nan	7.23
10.1235	nan	nan	7.49	nan
10.1276	nan	nan	nan	7.24
10.1555	6.94	nan	nan	nan
10.1825	nan	nan	nan	7.25
10.2153	6.95	nan	nan	nan
10.2475	nan	nan	nan	7.26
10.2729	6.96	nan	nan	nan
10.3119	nan	nan	nan	7.27
10.3497	6.97	nan	nan	nan
10.3828	nan	7.5	7.5	nan
10.4099	nan	nan	nan	7.28
10.4203	nan	7.51	nan	nan
10.4479	nan	7.52	7.51	nan
10.4555	nan	nan	7.52	nan
10.4952	6.98	nan	nan	nan
10.5633	nan	nan	nan	7.29
10.5973	nan	7.53	7.53	nan
10.6015	nan	nan	nan	7.3
10.6444	nan	nan	nan	7.31
10.6475	nan	nan	nan	7.32
10.6829	6.99	nan	nan	nan
10.7021	7.0	nan	nan	nan
10.717	nan	7.54	nan	nan
10.7546	nan	nan	7.54	nan
10.7589	nan	7.55	7.55	nan
10.779	7.01	nan	nan	nan
10.8092	nan	nan	nan	7.33
10.8223	nan	nan	nan	7.34
10.8549	nan	7.56	7.56	nan
10.8658	7.02	nan	nan	nan
10.8831	nan	nan	nan	7.35
10.892	7.03	nan	nan	nan
10.8939	nan	nan	nan	7.36
10.9914	nan	nan	nan	7.37
11.0182	7.04	nan	nan	nan
11.0746	nan	7.57	nan	nan
11.098	7.05	nan	nan	nan
11.1692	nan	nan	7.57	nan
11.2059	7.06	nan	nan	nan
11.2059	nan	7.58	nan	nan
11.2982	nan	nan	7.58	nan
11.3319	7.07	nan	nan	nan
11.4423	7.08	nan	nan	nan
11.453	nan	7.59	7.59	nan
11.4856	7.09	nan	nan	nan
11.4912	nan	7.6	7.6	nan
11.5997	nan	nan	nan	7.38
11.6334	nan	nan	nan	7.39
11.639	nan	nan	nan	7.4
11.643	7.1	nan	nan	nan
11.6638	7.11	nan	nan	nan
11.6748	nan	7.61	7.61	nan
11.7016	nan	7.62	7.62	nan
11.7185	nan	nan	nan	7.41
11.8073	nan	7.63	7.63	nan
11.8245	nan	nan	nan	7.42
11.8394	nan	7.64	7.64	nan
11.8748	nan	nan	nan	7.43
11.892	nan	7.65	nan	nan
11.928	7.12	nan	nan	nan
11.9491	7.13	nan	nan	nan
11.9814	nan	nan	7.65	nan
11.9893	7.14	nan	nan	nan
12.0	7.15	nan	nan	nan
12.0	nan	nan	nan	7.46
12.0089	7.36	7.86	7.86	nan
12.0123	nan	nan	nan	7.47
12.0265	7.37	nan	nan	nan
12.0921	nan	nan	nan	7.48
12.0937	nan	7.87	7.87	nan
12.1528	nan	nan	nan	7.49
12.1879	nan	nan	nan	7.5
12.1961	nan	7.88	nan	nan
12.2061	nan	nan	7.88	nan
12.2297	7.38	nan	nan	nan
12.2392	7.39	nan	nan	nan
12.2589	nan	nan	nan	7.51
12.2634	7.4	nan	nan	nan
12.3145	nan	nan	nan	7.52
12.3329	nan	nan	nan	7.53
12.3357	nan	nan	nan	7.54
12.3852	nan	7.89	7.89	nan
12.4323	nan	7.9	7.9	nan
12.4462	nan	nan	nan	7.55
12.4551	7.41	nan	nan	nan
12.5212	nan	nan	nan	7.56
12.5408	nan	7.92	7.92	nan
12.5502	nan	nan	nan	7.57
12.5804	nan	7.93	7.93	nan
12.5869	nan	nan	nan	7.58
12.6254	7.42	nan	nan	nan
12.643	nan	7.94	7.94	nan
12.649	nan	nan	nan	7.59
12.689	nan	nan	nan	7.6
12.7758	nan	nan	nan	7.61
12.7765	7.43	nan	nan	nan
12.7805	nan	7.95	7.95	nan
12.7917	nan	nan	nan	7.62
12.8152	nan	8.05	8.05	nan
12.8316	nan	8.06	8.06	nan
12.8431	7.44	nan	nan	nan
12.8598	7.45	nan	nan	nan
12.8827	7.46	nan	nan	nan
12.8882	nan	nan	nan	7.63
12.8912	nan	8.07	8.07	nan
12.8965	7.47	nan	nan	nan
12.9027	nan	nan	nan	7.64
13.0223	nan	8.08	8.08	nan
13.0343	7.49	nan	nan	nan
13.1039	nan	nan	nan	7.65
13.1094	nan	8.09	nan	nan
13.1404	nan	nan	8.09	nan
13.1761	nan	8.1	nan	nan
13.1779	nan	nan	nan	7.66
13.2176	nan	nan	8.1	nan
13.242	nan	nan	nan	7.67
13.2537	nan	8.11	8.11	nan
13.2692	nan	8.12	8.12	nan
13.3297	nan	8.13	nan	nan
13.3315	nan	nan	nan	7.68
13.3335	nan	8.14	8.13	nan
13.3553	7.5	nan	nan	nan
13.3869	7.6	nan	nan	nan
13.3934	nan	nan	nan	7.69
13.4277	nan	nan	nan	7.7
13.4728	nan	nan	nan	7.71
13.5227	nan	nan	nan	7.72
13.5244	nan	nan	8.14	nan
13.5631	7.61	nan	nan	nan
13.5793	7.62	nan	nan	nan
13.6265	nan	nan	nan	7.73
13.6419	nan	nan	nan	7.74
13.6527	nan	nan	nan	7.75
13.6655	nan	8.15	8.15	nan
13.6792	nan	8.34	nan	nan
13.6803	nan	nan	8.34	nan
13.7434	nan	8.35	nan	nan
13.7449	7.63	nan	nan	nan
13.7473	nan	nan	nan	7.77
13.7639	nan	nan	nan	7.78
13.767	nan	nan	8.35	nan
13.7772	nan	nan	nan	7.79
13.7772	7.67	nan	nan	nan
13.8175	7.82	nan	nan	nan
13.8459	nan	8.36	8.36	nan
13.8823	nan	8.49	8.49	nan
13.8947	7.83	nan	nan	nan
13.9047	7.84	nan	nan	nan
13.9259	7.85	nan	nan	nan
13.9631	7.86	nan	nan	nan
13.973	7.87	nan	nan	nan
14.0245	nan	8.5	8.5	nan
14.0318	nan	8.51	nan	nan
14.0587	nan	nan	nan	7.8
14.0609	nan	nan	8.51	nan
14.1143	nan	8.52	nan	nan
14.1334	nan	nan	nan	7.81
14.1398	8.0	nan	nan	nan
14.1625	nan	8.53	8.52	nan
14.1943	nan	8.54	nan	nan
14.2129	nan	nan	8.53	nan
14.2348	8.01	nan	nan	nan
14.2482	nan	nan	8.54	nan
14.35	8.02	nan	nan	nan
14.3694	8.03	nan	nan	nan
14.3902	8.04	nan	nan	nan
14.4325	nan	nan	nan	7.86
14.4325	nan	8.55	nan	nan
14.4342	nan	nan	8.55	nan
14.4552	8.05	nan	nan	nan
14.4702	nan	nan	nan	7.87
14.5071	nan	nan	nan	7.88
14.5212	nan	nan	nan	7.89
14.5668	nan	8.57	8.57	nan
14.5913	nan	8.58	8.58	nan
14.6254	nan	8.59	nan	nan
14.6632	nan	nan	8.59	nan
14.7533	nan	8.6	8.6	nan
14.7731	nan	nan	nan	7.9
14.8379	nan	nan	nan	7.91
14.8482	nan	nan	nan	7.92
14.8535	nan	8.72	8.72	nan
14.9059	8.06	nan	nan	nan
14.9253	8.07	nan	nan	nan
14.9276	8.08	nan	nan	nan
15.0216	nan	nan	nan	7.93
15.0223	8.09	nan	nan	nan
15.0365	8.1	nan	nan	nan
15.0519	nan	8.73	8.73	nan
15.0909	nan	nan	nan	7.94
15.1856	nan	8.74	8.74	nan
15.205	nan	8.75	nan	nan
15.2124	nan	8.76	8.75	nan
15.2332	8.11	nan	nan	nan
15.2561	nan	nan	nan	7.95
15.28	nan	8.77	8.76	nan
15.3106	nan	nan	8.77	nan
15.3262	nan	8.78	nan	nan
15.3306	nan	nan	8.78	nan
15.3433	nan	nan	nan	7.96
15.3446	8.12	nan	nan	nan
15.3479	nan	nan	nan	7.97
15.3551	nan	nan	nan	7.98
15.3553	8.13	nan	nan	nan
15.3586	8.24	nan	nan	nan
15.3727	nan	8.79	8.79	nan
15.4075	nan	8.8	8.8	nan
15.4264	nan	8.81	nan	nan
15.4273	nan	8.97	nan	nan
15.4289	nan	nan	nan	7.99
15.4336	nan	8.98	8.81	nan
15.4486	8.25	nan	nan	nan
15.4545	nan	nan	8.82	nan
15.4582	nan	8.99	nan	nan
15.4693	nan	nan	8.98	nan
15.4714	nan	nan	8.99	nan
15.4762	nan	nan	nan	8.0
15.4901	nan	9.0	9.0	nan
15.495	nan	9.01	9.01	nan
15.5616	nan	nan	nan	8.01
15.569	nan	nan	nan	8.02
15.5834	nan	9.02	9.02	nan
15.604	8.26	nan	nan	nan
15.6114	nan	nan	nan	8.03
15.6291	nan	nan	nan	8.04
15.6379	nan	nan	nan	8.05
15.6379	8.29	nan	nan	nan
15.6379	8.3	nan	nan	nan
15.6602	8.42	nan	nan	nan
15.7053	8.43	nan	nan	nan
15.7379	nan	9.03	nan	nan
15.7563	nan	nan	9.03	nan
15.8921	nan	nan	nan	8.06
15.8971	8.44	nan	nan	nan
15.9169	nan	nan	nan	8.07
15.9926	nan	9.04	9.04	nan
15.9926	nan	9.05	nan	nan
15.999	nan	nan	9.05	nan
15.999	nan	9.06	nan	nan
16.0009	nan	nan	9.06	nan
16.0801	8.45	nan	nan	nan
16.0976	nan	nan	nan	8.08
16.1284	nan	nan	nan	8.09
16.1287	nan	nan	nan	8.1
16.13	nan	nan	nan	8.11
16.1949	nan	9.07	9.07	nan
16.2319	nan	nan	nan	8.12
16.2382	8.46	nan	nan	nan
16.3126	8.47	nan	nan	nan
16.3158	8.48	nan	nan	nan
16.3879	nan	nan	nan	8.13
16.404	8.49	nan	nan	nan
16.4114	nan	nan	nan	8.14
16.4168	nan	nan	nan	8.15
16.4218	nan	9.08	9.08	nan
16.4659	8.5	nan	nan	nan
16.5281	nan	nan	nan	8.16
16.5587	nan	nan	nan	8.17
16.5681	8.51	nan	nan	nan
16.6473	nan	nan	nan	8.18
16.6704	nan	9.09	9.09	nan
16.8904	nan	9.1	9.1	nan
16.9559	8.52	nan	nan	nan
16.9559	nan	nan	nan	8.19
16.9799	nan	nan	nan	8.2
16.9925	8.53	nan	nan	nan
16.993	nan	nan	nan	8.21
16.993	nan	9.15	nan	nan
16.9953	nan	nan	9.15	nan
17.0	nan	nan	nan	8.22
17.0	nan	nan	nan	8.28
17.0239	8.74	9.36	9.36	nan
17.06	nan	9.37	9.37	nan
17.0866	nan	nan	nan	8.29
17.0994	nan	9.38	nan	nan
17.1215	nan	nan	9.38	nan
17.219	nan	nan	nan	8.3
17.2334	nan	9.49	9.49	nan
17.245	nan	nan	nan	8.31
17.2574	nan	nan	nan	8.32
17.2574	nan	9.5	nan	nan
17.2703	nan	nan	9.5	nan
17.2749	nan	nan	nan	8.33
17.2945	nan	nan	nan	8.34
17.3307	nan	nan	nan	8.35
17.3769	nan	nan	nan	8.36
17.4176	nan	9.51	9.51	nan
17.4441	nan	nan	nan	8.37
17.4788	nan	nan	nan	8.38
17.5877	8.75	nan	nan	nan
17.5892	nan	nan	nan	8.39
17.6195	nan	nan	nan	8.4
17.639	nan	9.52	nan	nan
17.6443	nan	nan	nan	8.41
17.6461	8.76	nan	nan	nan
17.6508	8.77	nan	nan	nan
17.6931	nan	nan	9.52	nan
17.7072	nan	nan	nan	8.42
17.766	nan	9.53	9.53	nan
17.8158	8.78	nan	nan	nan
17.8291	8.79	nan	nan	nan
17.8926	nan	nan	nan	8.43
17.9089	nan	nan	nan	8.44
17.9143	nan	9.54	9.54	nan
17.9177	nan	nan	nan	8.45
17.9276	nan	nan	nan	8.46
17.9465	nan	9.55	9.55	nan
18.0052	8.8	nan	nan	nan
18.0158	nan	nan	nan	8.47
18.03	8.81	nan	nan	nan
18.1263	8.82	nan	nan	nan
18.1513	8.83	nan	nan	nan
18.1616	nan	9.56	nan	nan
18.1629	nan	nan	9.56	nan
18.1914	nan	nan	nan	8.48
18.249	nan	9.57	9.57	nan
18.2632	nan	9.58	9.58	nan
18.3196	8.84	nan	nan	nan
18.3243	nan	9.59	9.59	nan
18.3276	8.95	nan	nan	nan
18.3398	8.96	nan	nan	nan
18.3481	8.97	nan	nan	nan
18.3556	8.98	nan	nan	nan
18.3812	8.99	nan	nan	nan
18.3812	nan	9.6	nan	nan
18.3835	nan	nan	9.6	nan
18.3912	nan	9.61	9.61	nan
18.3976	nan	nan	nan	8.49
18.4016	9.0	nan	nan	nan
18.4227	9.01	nan	nan	nan
18.4559	nan	nan	nan	8.5
18.4596	9.02	nan	nan	nan
18.4596	nan	9.62	nan	nan
18.5323	nan	nan	9.62	nan
18.5364	nan	9.63	nan	nan
18.5381	nan	nan	nan	8.51
18.5448	nan	nan	nan	8.52
18.5692	nan	nan	nan	8.53
18.5974	nan	nan	9.63	nan
18.6319	nan	9.64	9.64	nan
18.6415	nan	nan	nan	8.54
18.6415	nan	9.7	nan	nan
18.6709	nan	nan	9.7	nan
18.7013	nan	nan	nan	8.55
18.7995	9.03	nan	nan	nan
18.8233	nan	nan	nan	8.56
18.8253	nan	nan	nan	8.57
18.8274	nan	9.71	nan	nan
18.8302	nan	nan	nan	8.58
18.8302	nan	9.72	nan	nan
18.8446	nan	nan	9.71	nan
18.8472	9.08	nan	nan	nan
18.8579	9.09	nan	nan	nan
18.8579	nan	9.73	nan	nan
18.8634	nan	nan	9.72	nan
18.8866	nan	nan	nan	8.59
18.9459	9.1	nan	nan	nan
18.9477	nan	nan	9.73	nan
19.0092	nan	nan	nan	8.6
19.0142	9.11	nan	nan	nan
19.0457	nan	9.74	9.74	nan
19.0505	9.12	nan	nan	nan
19.0518	nan	9.75	9.75	nan
19.0582	nan	9.76	nan	nan
19.0651	9.13	nan	nan	nan
19.0778	nan	nan	9.76	nan
19.0972	nan	nan	nan	8.61
19.1225	nan	9.77	9.77	nan
19.1577	9.14	nan	nan	nan
19.1577	nan	9.78	nan	nan
19.1891	nan	nan	9.78	nan
19.1965	9.15	nan	nan	nan
19.2031	nan	9.79	9.79	nan
19.2156	nan	nan	nan	8.63
19.2263	9.16	nan	nan	nan
19.2289	nan	nan	nan	8.64
19.315	nan	nan	nan	8.65
19.3152	nan	9.91	9.91	nan
19.3185	nan	9.92	9.92	nan
19.3362	nan	nan	nan	8.66
19.3578	nan	9.93	nan	nan
19.3833	nan	nan	nan	8.67
19.4023	9.17	nan	nan	nan
19.4078	nan	nan	9.93	nan
19.4575	9.18	nan	nan	nan
19.4862	nan	nan	nan	8.68
19.4927	9.19	nan	nan	nan
19.5066	nan	nan	nan	8.69
19.5212	nan	nan	nan	8.7
19.5242	nan	10.06	10.06	nan
19.5253	nan	10.07	10.07	nan
19.5405	nan	10.08	10.08	nan
19.5566	nan	10.09	10.09	nan
19.5704	nan	nan	nan	8.71
19.5899	nan	10.1	10.1	nan
19.5981	nan	nan	nan	8.72
19.6037	nan	nan	nan	8.73
19.6139	9.2	nan	nan	nan
19.6148	nan	nan	nan	8.74
19.6183	9.21	nan	nan	nan
19.6185	nan	nan	nan	8.75
19.6654	nan	nan	nan	8.77
19.6992	nan	nan	nan	8.78
19.7949	9.22	nan	nan	nan
19.8299	nan	10.11	10.11	nan
19.8388	nan	10.12	nan	nan
19.8552	nan	10.13	10.12	nan
19.8645	9.23	nan	nan	nan
19.8655	nan	nan	nan	8.79
19.8655	nan	10.14	nan	nan
19.8758	nan	nan	10.13	nan
19.8767	nan	10.15	10.14	nan
19.9087	nan	nan	nan	8.8
19.9233	nan	nan	nan	8.81
19.9252	9.24	nan	nan	nan
19.9346	nan	nan	10.15	nan
19.9347	9.25	nan	nan	nan
19.9458	nan	10.3	nan	nan
19.9487	nan	nan	nan	8.82
19.9655	nan	10.31	10.16	nan
19.9689	nan	nan	nan	8.83
20.0018	nan	nan	10.31	nan
20.0092	nan	10.32	10.32	nan
20.0141	nan	nan	nan	8.84
20.0206	9.26	nan	nan	nan
20.0223	nan	nan	nan	8.85
20.0418	9.39	nan	nan	nan
20.0558	9.4	nan	nan	nan
20.063	nan	nan	nan	8.86
20.0758	nan	nan	nan	8.87
20.0927	nan	nan	nan	8.88
20.0998	nan	nan	nan	8.89
20.1113	9.52	nan	nan	nan
20.1116	nan	nan	nan	8.9
20.117	nan	10.33	nan	nan
20.1208	nan	10.34	10.33	nan
20.1334	9.53	nan	nan	nan
20.1481	nan	nan	nan	8.91
20.1502	nan	nan	10.34	nan
20.168	nan	nan	nan	8.92
20.1719	nan	nan	nan	8.93
20.1874	nan	nan	nan	8.94
20.2087	nan	nan	nan	8.95
20.2113	nan	10.35	10.35	nan
20.2223	9.68	nan	nan	nan
20.2242	9.69	nan	nan	nan
20.2877	9.7	nan	nan	nan
20.3187	9.71	nan	nan	nan
20.3239	nan	10.43	10.43	nan
20.3268	9.72	nan	nan	nan
20.3546	nan	nan	nan	8.96
20.3548	nan	10.44	10.44	nan
20.3775	9.73	nan	nan	nan
20.4068	nan	nan	nan	8.97
20.4132	nan	nan	nan	8.98
20.4524	nan	nan	nan	8.99
20.4832	nan	nan	nan	9.0
20.5017	nan	nan	nan	9.01
20.5199	nan	nan	nan	9.02
20.5262	nan	nan	nan	9.03
20.5331	nan	nan	nan	9.04
20.5335	nan	nan	nan	9.05
20.5496	nan	10.45	nan	nan
20.5547	nan	nan	nan	9.06
20.559	nan	10.56	10.55	nan
20.5924	nan	nan	10.56	nan
20.6261	nan	nan	nan	9.07
20.6503	nan	nan	nan	9.08
20.6595	nan	10.57	10.57	nan
20.6775	nan	10.58	10.58	nan
20.6872	9.74	nan	nan	nan
20.6904	nan	nan	nan	9.09
20.7438	nan	nan	nan	9.11
20.8132	9.75	nan	nan	nan
20.857	nan	nan	nan	9.12
20.8629	nan	10.59	10.59	nan
20.8674	nan	nan	nan	9.13
20.8818	nan	nan	nan	9.14
20.9311	nan	10.6	10.6	nan
20.9943	nan	nan	nan	9.15
20.9943	nan	10.61	nan	nan
21.0015	nan	nan	10.61	nan
21.0309	nan	nan	nan	9.16
21.0315	9.76	nan	nan	nan
21.0538	nan	nan	nan	9.17
21.0561	nan	10.77	10.77	nan
21.0572	nan	10.78	10.78	nan
21.0892	9.77	nan	nan	nan
21.111	9.78	nan	nan	nan
21.1191	nan	nan	nan	9.18
21.1207	nan	nan	nan	9.19
21.1207	nan	10.79	nan	nan
21.1231	nan	nan	10.79	nan
21.1338	9.79	nan	nan	nan
21.1564	nan	10.8	nan	nan
21.1609	9.8	nan	nan	nan
21.1783	nan	10.81	10.8	nan
21.1988	9.81	nan	nan	nan
21.2232	9.82	nan	nan	nan
21.2566	9.98	nan	nan	nan
21.2639	nan	nan	nan	9.2
21.2873	nan	nan	nan	9.21
21.2873	nan	11.0	nan	nan
21.2949	nan	nan	10.99	nan
21.2955	9.99	nan	nan	nan
21.3085	10.0	nan	nan	nan
21.3184	10.07	nan	nan	nan
21.3187	nan	11.01	11.0	nan
21.3326	nan	11.09	11.08	nan
21.333	10.08	nan	nan	nan
21.3346	10.27	nan	nan	nan
21.3436	10.28	nan	nan	nan
21.3498	10.29	nan	nan	nan
21.3668	nan	nan	nan	9.25
21.3725	nan	nan	nan	9.26
21.383	nan	11.1	nan	nan
21.387	nan	11.11	11.09	nan
21.3955	nan	nan	11.1	nan
21.4011	10.3	nan	nan	nan
21.4042	nan	nan	nan	9.27
21.4422	nan	11.12	11.11	nan
21.4512	nan	11.13	nan	nan
21.4512	nan	11.14	nan	nan
21.4611	nan	nan	11.12	nan
21.4679	nan	nan	11.13	nan
21.4852	nan	11.15	11.14	nan
21.5349	nan	11.16	11.15	nan
21.558	nan	nan	11.16	nan
21.578	nan	11.17	11.17	nan
21.5797	10.31	nan	nan	nan
21.5861	10.32	nan	nan	nan
21.5992	nan	11.18	nan	nan
21.6043	nan	11.19	nan	nan
21.6164	nan	nan	nan	9.28
21.6271	10.33	nan	nan	nan
21.6466	nan	11.2	nan	nan
21.6639	nan	nan	11.18	nan
21.7089	10.34	nan	nan	nan
21.7128	nan	nan	11.19	nan
21.7241	nan	nan	11.2	nan
21.725	nan	11.21	nan	nan
21.7255	nan	nan	nan	9.29
21.732	nan	nan	nan	9.3
21.7478	nan	11.22	11.21	nan
21.7622	nan	nan	nan	9.31
21.8035	nan	nan	11.22	nan
21.8152	10.35	nan	nan	nan
21.8212	nan	nan	nan	9.32
21.8323	nan	nan	nan	9.33
21.8446	10.36	nan	nan	nan
21.9204	nan	nan	nan	9.34
21.9305	nan	nan	nan	9.35
21.9541	10.37	nan	nan	nan
21.9898	nan	11.23	11.23	nan
22.0	nan	11.24	11.24	nan
22.0	nan	nan	nan	9.38
22.0094	10.58	11.45	11.45	nan
22.0321	nan	11.46	nan	nan
22.0438	nan	nan	11.46	nan
22.0538	nan	nan	nan	9.4
22.0827	nan	11.62	11.62	nan
22.0842	nan	11.73	11.73	nan
22.0857	nan	nan	nan	9.41
22.1161	nan	nan	nan	9.42
22.1504	nan	11.74	11.74	nan
22.1505	10.59	nan	nan	nan
22.1909	nan	nan	nan	9.43
22.2184	nan	nan	nan	9.44
22.2189	nan	nan	nan	9.45
22.2232	10.6	nan	nan	nan
22.2255	10.76	nan	nan	nan
22.2273	nan	nan	nan	9.46
22.235	nan	11.75	nan	nan
22.2494	nan	11.85	nan	nan
22.2585	10.77	nan	nan	nan
22.276	10.78	nan	nan	nan
22.2969	nan	nan	nan	9.47
22.3119	nan	nan	11.75	nan
22.3152	nan	nan	nan	9.48
22.3187	10.79	nan	nan	nan
22.3203	nan	11.86	11.76	nan
22.3207	nan	11.87	11.77	nan
22.3234	nan	nan	11.87	nan
22.3301	nan	nan	nan	9.49
22.3321	10.8	nan	nan	nan
22.3431	nan	11.88	11.88	nan
22.3456	10.81	nan	nan	nan
22.3621	nan	11.89	11.89	nan
22.4046	10.82	nan	nan	nan
22.4098	nan	nan	nan	9.5
22.4297	nan	nan	nan	9.51
22.4311	nan	nan	nan	9.52
22.4444	nan	nan	nan	9.53
22.4991	nan	nan	nan	9.54
22.5079	nan	nan	nan	9.55
22.5182	nan	nan	nan	9.56
22.5202	nan	nan	nan	9.57
22.5226	nan	nan	nan	9.58
22.5226	10.85	nan	nan	nan
22.5226	10.86	nan	nan	nan
22.5226	10.9	nan	nan	nan
22.5265	nan	nan	nan	9.65
22.5379	nan	nan	nan	9.66
22.5445	10.91	nan	nan	nan
22.5461	nan	nan	nan	9.67
22.5686	nan	11.9	11.9	nan
22.5698	nan	nan	nan	9.68
22.5958	nan	11.91	11.91	nan
22.6008	nan	12.0	12.0	nan
22.61	nan	nan	nan	9.69
22.6101	nan	nan	nan	9.7
22.6225	nan	nan	nan	9.71
22.6256	nan	12.01	nan	nan
22.67	nan	nan	12.01	nan
22.6893	nan	12.02	nan	nan
22.6962	nan	12.03	12.02	nan
22.6981	nan	12.09	nan	nan
22.7058	nan	nan	12.08	nan
22.7333	nan	nan	12.09	nan
22.7383	nan	nan	nan	9.72
22.7385	nan	nan	nan	9.73
22.779	10.92	nan	nan	nan
22.7805	nan	nan	nan	9.74
22.8066	nan	nan	nan	9.75
22.818	nan	12.1	12.1	nan
22.8257	nan	nan	nan	9.76
22.8467	nan	nan	nan	9.77
22.8493	nan	nan	nan	9.78
22.8493	nan	12.11	nan	nan
22.8557	nan	nan	12.11	nan
22.8661	nan	12.22	nan	nan
22.8722	nan	12.23	12.12	nan
22.9003	nan	nan	nan	9.79
22.9375	nan	nan	nan	9.8
22.9682	nan	nan	12.23	nan
22.9709	nan	nan	nan	9.81
22.9897	nan	12.24	12.24	nan
23.0025	nan	nan	nan	9.82
23.0191	nan	nan	nan	9.83
23.0533	nan	nan	nan	9.84
23.0779	nan	nan	nan	9.85
23.0934	nan	nan	nan	9.86
23.1111	10.93	nan	nan	nan
23.1194	nan	nan	nan	9.87
23.1203	nan	nan	nan	9.88
23.1225	11.04	nan	nan	nan
23.1656	nan	12.25	12.25	nan
23.1715	nan	nan	nan	9.89
23.1715	nan	12.26	nan	nan
23.1719	nan	nan	12.26	nan
23.1934	11.05	nan	nan	nan
23.1978	nan	nan	nan	9.9
23.1999	nan	nan	nan	9.91
23.2731	nan	12.27	12.27	nan
23.2838	11.06	nan	nan	nan
23.2853	nan	nan	nan	9.92
23.2895	nan	nan	nan	9.93
23.3052	nan	nan	nan	9.94
23.307	11.07	nan	nan	nan
23.3176	nan	12.28	12.28	nan
23.3184	nan	nan	nan	9.95
23.3187	nan	12.29	12.29	nan
23.3226	nan	12.37	12.37	nan
23.3259	nan	nan	nan	10.0
23.3367	nan	12.38	12.38	nan
23.3995	nan	nan	nan	10.01
23.4351	nan	nan	nan	10.02
23.4477	11.08	nan	nan	nan
23.4839	11.09	nan	nan	nan
23.4973	nan	nan	nan	10.03
23.5013	nan	12.39	12.39	nan
23.5074	nan	nan	nan	10.04
23.5152	11.1	nan	nan	nan
23.5171	nan	nan	nan	10.05
23.5171	nan	12.4	nan	nan
23.5226	nan	nan	12.4	nan
23.5226	11.11	nan	nan	nan
23.5347	11.18	nan	nan	nan
23.5416	nan	12.41	nan	nan
23.546	nan	nan	nan	10.06
23.5491	nan	nan	nan	10.07
23.5491	nan	12.42	nan	nan
23.5694	nan	nan	12.41	nan
23.5723	nan	nan	12.42	nan
23.5759	nan	nan	nan	10.1
23.5768	nan	12.43	nan	nan
23.5794	11.19	nan	nan	nan
23.5831	11.2	nan	nan	nan
23.5992	11.21	nan	nan	nan
23.6043	nan	12.44	12.43	nan
23.6075	nan	12.45	nan	nan
23.6075	nan	12.46	nan	nan
23.6133	nan	nan	12.44	nan
23.6244	nan	nan	12.45	nan
23.6327	nan	nan	12.46	nan
23.6515	nan	nan	nan	10.11
23.6519	nan	12.47	12.47	nan
23.6676	nan	nan	nan	10.12
23.6707	nan	nan	nan	10.13
23.6908	11.22	nan	nan	nan
23.6916	11.23	nan	nan	nan
23.6994	nan	nan	nan	10.15
23.7097	nan	nan	nan	10.16
23.7353	nan	12.48	12.48	nan
23.7403	nan	nan	nan	10.17
23.7709	nan	12.49	12.49	nan
23.7814	nan	nan	nan	10.18
23.8204	11.24	nan	nan	nan
23.8361	nan	nan	nan	10.19
23.8452	nan	nan	nan	10.2
23.8473	nan	nan	nan	10.21
23.8671	nan	nan	nan	10.22
23.8691	nan	nan	nan	10.23
23.8691	nan	12.5	nan	nan
23.8995	nan	nan	12.5	nan
23.9078	11.25	nan	nan	nan
23.9133	nan	nan	nan	10.24
23.9302	11.26	nan	nan	nan
23.9334	nan	nan	nan	10.25
23.9465	nan	12.51	12.51	nan
23.9465	nan	12.52	nan	nan
23.9536	nan	nan	12.52	nan
23.9538	nan	12.53	nan	nan
23.9849	nan	nan	nan	10.26
23.9849	nan	12.67	nan	nan
23.9873	nan	nan	12.66	nan
23.9894	nan	nan	12.67	nan
23.9975	nan	12.68	12.68	nan
24.0474	11.27	nan	nan	nan
24.057	nan	12.77	12.77	nan
24.0903	nan	nan	nan	10.27
24.1134	nan	12.91	12.91	nan
24.1468	nan	12.92	nan	nan
24.1473	nan	nan	12.92	nan
24.1514	nan	12.93	nan	nan
24.1556	11.28	nan	nan	nan
24.18	nan	12.94	12.93	nan
24.1873	nan	nan	12.94	nan
24.1914	11.39	nan	nan	nan
24.1918	nan	nan	nan	10.28
24.1939	11.4	nan	nan	nan
24.2247	nan	nan	nan	10.29
24.2248	nan	12.95	12.95	nan
24.2322	nan	12.96	12.96	nan
24.2438	nan	nan	nan	10.3
24.2988	nan	nan	nan	10.31
24.3065	nan	nan	nan	10.32
24.3072	nan	nan	nan	10.33
24.3072	nan	12.97	nan	nan
24.3674	nan	nan	12.97	nan
24.3805	11.41	nan	nan	nan
24.4083	nan	12.98	nan	nan
24.4155	nan	nan	12.98	nan
24.423	nan	nan	nan	10.34
24.4304	nan	nan	nan	10.35
24.4362	11.42	nan	nan	nan
24.4513	11.43	nan	nan	nan
24.461	11.44	nan	nan	nan
24.4784	nan	nan	nan	10.36
24.5002	nan	12.99	12.99	nan
24.5095	nan	nan	nan	10.38
24.5502	nan	nan	nan	10.39
24.5606	nan	nan	nan	10.4
24.5842	nan	13.0	nan	nan
24.6345	nan	nan	13.0	nan
24.6409	nan	13.01	13.01	nan
24.6576	nan	13.06	nan	nan
24.6635	11.45	nan	nan	nan
24.6655	nan	nan	nan	10.41
24.7085	nan	nan	13.06	nan
24.7087	nan	nan	nan	10.42
24.7262	nan	nan	nan	10.43
24.7381	nan	13.07	13.07	nan
24.7472	11.46	nan	nan	nan
24.7499	11.47	nan	nan	nan
24.751	11.48	nan	nan	nan
24.7764	nan	nan	nan	10.44
24.8005	nan	nan	nan	10.45
24.8051	nan	nan	nan	10.46
24.8103	11.49	nan	nan	nan
24.8329	nan	nan	nan	10.47
24.8372	nan	nan	nan	10.48
24.841	11.5	nan	nan	nan
24.8447	nan	nan	nan	10.49
24.8538	nan	nan	nan	10.5
24.8692	nan	nan	nan	10.51
24.874	nan	13.08	13.08	nan
24.8823	nan	13.09	13.09	nan
24.8897	11.51	nan	nan	nan
24.8943	11.52	nan	nan	nan
24.8944	nan	nan	nan	10.52
24.8994	11.53	nan	nan	nan
24.9167	nan	13.1	nan	nan
24.9265	11.59	nan	nan	nan
24.9468	nan	nan	13.1	nan
24.9532	11.6	nan	nan	nan
25.0	nan	nan	nan	10.53
25.0	nan	nan	nan	10.55
25.0181	11.64	13.14	13.14	nan
25.0212	nan	nan	nan	10.56
25.0231	nan	13.15	nan	nan
25.0239	nan	nan	13.15	nan
25.0702	nan	nan	nan	10.57
25.0714	nan	nan	nan	10.58
25.0865	nan	nan	nan	10.59
25.0902	nan	13.16	nan	nan
25.1223	nan	13.17	13.16	nan
25.1249	nan	nan	nan	10.6
25.1268	nan	13.23	nan	nan
25.1376	nan	nan	13.22	nan
25.1525	11.65	nan	nan	nan
25.1674	nan	nan	nan	10.61
25.1711	nan	13.24	13.23	nan
25.1845	11.66	nan	nan	nan
25.1887	nan	nan	nan	10.62
25.1911	nan	nan	nan	10.63
25.198	nan	nan	13.24	nan
25.2032	nan	nan	nan	10.65
25.2107	nan	nan	nan	10.66
25.254	nan	nan	nan	10.67
25.2891	nan	nan	nan	10.68
25.3116	11.67	nan	nan	nan
25.3159	nan	nan	nan	10.69
25.3227	nan	nan	nan	10.7
25.3303	11.68	nan	nan	nan
25.3512	nan	nan	nan	10.71
25.352	11.69	nan	nan	nan
25.36	11.7	nan	nan	nan
25.3677	nan	nan	nan	10.72
25.372	nan	nan	nan	10.73
25.3744	nan	nan	nan	10.74
25.3746	11.71	nan	nan	nan
25.3771	11.72	nan	nan	nan
25.3803	11.81	nan	nan	nan
25.3829	nan	nan	nan	10.75
25.4051	nan	13.25	13.25	nan
25.4067	nan	13.42	nan	nan
25.4076	nan	13.43	13.26	nan
25.4105	nan	nan	nan	10.76
25.4276	nan	nan	13.43	nan
25.4449	11.82	nan	nan	nan
25.4561	nan	nan	nan	10.77
25.4594	nan	13.44	nan	nan
25.4687	nan	nan	nan	10.79
25.4774	nan	nan	nan	10.8
25.4934	11.83	nan	nan	nan
25.4997	nan	nan	nan	10.83
25.5226	nan	13.45	13.44	nan
25.5226	11.84	nan	nan	nan
25.5368	11.92	nan	nan	nan
25.5572	12.09	nan	nan	nan
25.5582	nan	nan	nan	10.84
25.5672	nan	nan	nan	10.85
25.5809	nan	nan	13.45	nan
25.5983	nan	nan	nan	10.86
25.6129	nan	nan	nan	10.87
25.6217	nan	nan	nan	10.88
25.6295	nan	13.46	13.46	nan
25.6362	nan	nan	nan	10.89
25.6383	nan	nan	nan	10.9
25.6413	nan	nan	nan	10.91
25.6442	12.1	nan	nan	nan
25.6448	nan	nan	nan	10.92
25.6565	nan	nan	nan	10.94
25.6575	nan	13.47	13.47	nan
25.6648	nan	13.48	nan	nan
25.6694	12.19	nan	nan	nan
25.6738	nan	nan	nan	10.95
25.6785	nan	nan	nan	10.96
25.6797	nan	13.49	nan	nan
25.6801	nan	13.5	13.48	nan
25.6914	nan	nan	nan	10.98
25.6969	nan	nan	13.49	nan
25.7008	nan	nan	nan	10.99
25.7077	nan	nan	nan	11.0
25.7144	12.2	nan	nan	nan
25.731	nan	nan	nan	11.01
25.7311	nan	nan	nan	11.02
25.7315	nan	nan	nan	11.03
25.7417	nan	nan	nan	11.04
25.7436	nan	nan	nan	11.05
25.7556	nan	nan	nan	11.07
25.7724	nan	nan	nan	11.08
25.7757	nan	nan	nan	11.09
25.7774	nan	nan	13.5	nan
25.7889	nan	nan	nan	11.1
25.8	nan	nan	nan	11.11
25.8135	nan	nan	nan	11.12
25.818	nan	nan	nan	11.13
25.829	nan	nan	nan	11.14
25.8306	nan	nan	nan	11.15
25.8324	12.21	nan	nan	nan
25.853	nan	nan	nan	11.16
25.8569	12.22	nan	nan	nan
25.8597	nan	nan	nan	11.17
25.8794	12.23	nan	nan	nan
25.888	nan	nan	nan	11.19
25.8949	nan	nan	nan	11.2
25.8955	nan	nan	nan	11.21
25.8971	nan	nan	nan	11.22
25.9032	nan	nan	nan	11.23
25.9182	nan	nan	nan	11.24
25.9272	nan	13.51	nan	nan
25.941	nan	13.52	13.51	nan
25.9657	nan	nan	13.52	nan
25.9721	12.33	nan	nan	nan
25.9745	nan	13.53	13.53	nan
25.9849	nan	13.54	nan	nan
25.9856	nan	13.55	13.54	nan
25.9924	nan	13.58	13.57	nan
25.9937	nan	nan	nan	11.25
25.9951	nan	nan	nan	11.26
26.0078	nan	nan	nan	11.27
26.0099	nan	nan	13.58	nan
26.0284	nan	nan	nan	11.28
26.0425	nan	nan	nan	11.29
26.0485	nan	nan	nan	11.3
26.0513	12.44	nan	nan	nan
26.085	nan	nan	nan	11.31
26.0976	nan	nan	nan	11.32
26.1084	nan	nan	nan	11.33
26.1107	nan	nan	nan	11.34
26.1109	nan	nan	nan	11.36
26.1205	nan	nan	nan	11.4
26.1207	nan	nan	nan	11.41
26.1291	nan	nan	nan	11.46
26.1387	nan	nan	nan	11.47
26.162	nan	13.65	nan	nan
26.1721	nan	13.66	13.59	nan
26.1928	nan	nan	13.66	nan
26.204	nan	nan	nan	11.48
26.206	12.45	nan	nan	nan
26.2345	nan	nan	nan	11.49
26.2422	12.46	nan	nan	nan
26.2531	nan	nan	nan	11.5
26.2571	nan	13.67	13.67	nan
26.2696	nan	nan	nan	11.51
26.2709	nan	nan	nan	11.52
26.2713	12.47	nan	nan	nan
26.2732	nan	nan	nan	11.53
26.2866	nan	nan	nan	11.56
26.287	12.48	nan	nan	nan
26.2969	12.49	nan	nan	nan
26.3108	nan	nan	nan	11.57
26.3309	nan	nan	nan	11.58
26.3436	nan	nan	nan	11.59
26.3899	nan	nan	nan	11.6
26.3996	nan	13.68	nan	nan
26.4184	nan	13.69	13.68	nan
26.419	12.5	nan	nan	nan
26.4607	nan	nan	nan	11.61
26.4611	nan	nan	nan	11.62
26.4739	12.64	nan	nan	nan
26.4758	nan	13.7	13.69	nan
26.4828	nan	13.71	13.7	nan
26.4855	nan	nan	13.71	nan
26.5101	nan	13.72	nan	nan
26.5104	nan	nan	nan	11.63
26.5261	nan	nan	nan	11.64
26.5349	nan	nan	nan	11.65
26.5393	nan	nan	nan	11.66
26.5419	nan	13.77	13.76	nan
26.5454	nan	nan	13.77	nan
26.5978	nan	nan	nan	11.67
26.6052	nan	nan	nan	11.68
26.6054	12.65	nan	nan	nan
26.6064	nan	13.86	nan	nan
26.6369	nan	nan	nan	11.69
26.6439	nan	13.87	13.78	nan
26.6524	nan	nan	nan	11.7
26.6533	nan	nan	nan	11.71
26.6621	nan	13.88	13.79	nan
26.6641	nan	nan	nan	11.72
26.6703	nan	nan	nan	11.73
26.6942	nan	nan	nan	11.74
26.7518	nan	nan	13.88	nan
26.7526	nan	13.89	13.89	nan
26.762	nan	13.9	nan	nan
26.7696	nan	nan	nan	11.75
26.7867	12.66	nan	nan	nan
26.7955	nan	14.0	13.99	nan
26.8012	nan	14.01	14.0	nan
26.8032	nan	nan	nan	11.76
26.811	nan	nan	14.01	nan
26.819	12.67	nan	nan	nan
26.8356	nan	nan	nan	11.77
26.838	12.68	nan	nan	nan
26.8508	nan	14.02	14.02	nan
26.8521	nan	nan	nan	11.78
26.8551	nan	14.03	14.03	nan
26.8551	nan	14.04	nan	nan
26.8629	nan	nan	14.04	nan
26.8882	12.69	nan	nan	nan
26.8882	nan	14.05	nan	nan
26.8904	nan	nan	14.05	nan
26.8931	nan	nan	nan	11.79
26.9065	12.7	nan	nan	nan
26.9079	nan	14.06	14.06	nan
26.9114	nan	14.07	14.07	nan
26.918	nan	14.08	14.08	nan
26.9228	nan	14.09	14.09	nan
26.9424	nan	14.1	nan	nan
26.9462	nan	nan	nan	11.8
26.9475	12.71	nan	nan	nan
26.9502	nan	14.11	14.1	nan
26.9586	nan	nan	nan	11.81
26.9596	nan	14.18	14.17	nan
26.9686	nan	nan	nan	11.82
26.9706	nan	14.19	14.18	nan
26.9775	nan	nan	nan	11.83
26.979	12.72	nan	nan	nan
26.9818	nan	14.2	nan	nan
26.9831	nan	nan	nan	11.84
27.0174	12.73	nan	nan	nan
27.0256	nan	nan	nan	11.85
27.0371	12.74	nan	nan	nan
27.0512	nan	nan	nan	11.86
27.0562	12.75	nan	nan	nan
27.0597	nan	nan	nan	11.87
27.0656	nan	nan	nan	11.88
27.0677	nan	nan	nan	11.9
27.0711	nan	nan	nan	11.91
27.0749	12.76	nan	nan	nan
27.0762	nan	nan	nan	11.92
27.0779	nan	nan	nan	11.93
27.0819	12.77	nan	nan	nan
27.0906	nan	nan	nan	11.94
27.0923	nan	nan	nan	11.95
27.1007	nan	nan	nan	11.98
27.1053	nan	nan	nan	11.99
27.1118	nan	nan	nan	12.0
27.1118	12.79	nan	nan	nan
27.134	12.91	nan	nan	nan
27.1413	nan	nan	nan	12.01
27.1714	nan	14.21	nan	nan
27.1737	nan	nan	nan	12.02
27.1737	nan	14.22	nan	nan
27.1738	nan	nan	14.19	nan
27.18	nan	nan	14.2	nan
27.18	nan	14.23	nan	nan
27.1958	nan	nan	14.21	nan
27.2055	nan	nan	nan	12.03
27.2141	nan	14.31	nan	nan
27.2161	nan	nan	nan	12.04
27.2284	nan	nan	14.22	nan
27.2399	nan	nan	nan	12.05
27.2436	nan	nan	14.3	nan
27.2585	nan	nan	nan	12.06
27.2593	nan	nan	nan	12.07
27.2738	nan	nan	14.31	nan
27.3005	nan	nan	nan	12.08
27.324	nan	14.32	14.32	nan
27.3365	nan	nan	nan	12.09
27.3365	nan	14.33	nan	nan
27.3403	nan	nan	14.33	nan
27.3554	nan	14.47	nan	nan
27.3601	12.92	nan	nan	nan
27.3632	nan	nan	nan	12.1
27.3676	nan	14.48	14.34	nan
27.3731	nan	nan	nan	12.11
27.3757	nan	nan	nan	12.15
27.3759	nan	14.49	nan	nan
27.3868	nan	nan	nan	12.16
27.3868	nan	14.5	nan	nan
27.3914	nan	nan	14.35	nan
27.3958	nan	nan	nan	12.17
27.3966	nan	nan	nan	12.18
27.3966	nan	14.52	nan	nan
27.4127	nan	nan	14.37	nan
27.43	nan	14.68	14.53	nan
27.4301	nan	nan	nan	12.19
27.4356	nan	nan	nan	12.2
27.4372	12.93	nan	nan	nan
27.4372	nan	14.69	nan	nan
27.4462	nan	nan	14.54	nan
27.4634	nan	nan	14.55	nan
27.4947	nan	nan	nan	12.21
27.5057	nan	nan	nan	12.22
27.5084	12.94	nan	nan	nan
27.5123	nan	nan	14.69	nan
27.5274	12.95	nan	nan	nan
27.5393	nan	nan	nan	12.23
27.5421	nan	14.74	14.74	nan
27.5551	nan	14.75	14.75	nan
27.5658	12.96	nan	nan	nan
27.6042	nan	nan	nan	12.24
27.6052	nan	14.76	14.76	nan
27.6138	nan	nan	nan	12.25
27.6273	nan	nan	nan	12.26
27.6288	nan	nan	nan	12.27
27.6355	nan	nan	nan	12.28
27.6608	nan	nan	nan	12.3
27.6945	12.97	nan	nan	nan
27.7259	nan	nan	nan	12.31
27.7358	nan	nan	nan	12.32
27.7415	12.98	nan	nan	nan
27.7464	nan	nan	nan	12.33
27.7478	13.05	nan	nan	nan
27.7613	nan	nan	nan	12.34
27.7727	nan	nan	nan	12.35
27.804	nan	14.78	14.78	nan
27.8381	13.06	nan	nan	nan
27.8405	nan	14.79	nan	nan
27.8539	nan	14.8	nan	nan
27.8539	nan	nan	14.79	nan
27.8561	nan	14.81	14.8	nan
27.8591	nan	nan	nan	12.36
27.8674	nan	nan	nan	12.37
27.8772	nan	nan	nan	12.38
27.8797	nan	nan	14.81	nan
27.8927	13.16	nan	nan	nan
27.9065	nan	nan	nan	12.42
27.9468	nan	nan	nan	12.43
27.9513	13.17	nan	nan	nan
27.9559	nan	nan	nan	12.44
27.9607	nan	nan	nan	12.45
27.9609	13.18	nan	nan	nan
27.9654	nan	nan	nan	12.46
27.9727	nan	nan	nan	12.47
27.9975	nan	14.82	14.82	nan
28.0344	13.19	nan	nan	nan
28.0467	nan	14.83	nan	nan
28.0598	nan	nan	nan	12.48
28.0691	nan	nan	nan	12.49
28.0708	nan	nan	14.83	nan
28.0759	nan	nan	nan	12.5
28.0851	13.2	nan	nan	nan
28.0997	nan	nan	nan	12.51
28.1009	nan	14.85	14.85	nan
28.1037	nan	nan	nan	12.52
28.1092	13.21	nan	nan	nan
28.1348	nan	14.86	nan	nan
28.1427	nan	nan	nan	12.53
28.1703	nan	14.99	nan	nan
28.1794	nan	nan	14.86	nan
28.2055	nan	nan	14.99	nan
28.2135	nan	nan	nan	12.54
28.215	nan	nan	nan	12.55
28.2168	nan	nan	nan	12.57
28.2228	nan	nan	nan	12.58
28.2434	nan	nan	nan	12.59
28.2589	nan	nan	nan	12.63
28.2738	nan	nan	nan	12.64
28.2836	nan	nan	nan	12.65
28.2977	nan	nan	nan	12.66
28.302	nan	15.1	15.1	nan
28.3044	nan	15.19	nan	nan
28.306	nan	nan	nan	12.7
28.3217	nan	nan	nan	12.71
28.3374	nan	nan	nan	12.72
28.3519	nan	nan	15.19	nan
28.3598	13.22	nan	nan	nan
28.3647	nan	15.2	15.2	nan
28.3661	nan	nan	nan	12.73
28.3661	nan	15.21	nan	nan
28.3693	nan	nan	15.21	nan
28.3771	13.23	nan	nan	nan
28.3776	nan	15.22	15.22	nan
28.4037	nan	15.23	15.23	nan
28.4089	13.31	nan	nan	nan
28.4173	nan	nan	nan	12.74
28.4385	13.32	nan	nan	nan
28.4463	nan	nan	nan	12.75
28.457	nan	nan	nan	12.76
28.4601	nan	nan	nan	12.77
28.4631	nan	nan	nan	12.78
28.4631	nan	15.24	nan	nan
28.4895	nan	nan	15.24	nan
28.4895	nan	nan	nan	12.79
28.5164	nan	nan	nan	12.81
28.5258	nan	nan	nan	12.82
28.555	nan	15.25	15.25	nan
28.5871	nan	nan	nan	12.83
28.5952	nan	nan	nan	12.84
28.6074	nan	15.26	15.26	nan
28.6129	nan	15.27	15.27	nan
28.6253	nan	nan	nan	12.85
28.6318	nan	nan	nan	12.86
28.6322	nan	15.28	15.28	nan
28.6471	nan	nan	nan	12.87
28.6543	nan	nan	nan	12.88
28.6585	13.45	nan	nan	nan
28.662	nan	15.32	15.32	nan
28.6929	nan	nan	nan	12.89
28.7201	nan	nan	nan	12.9
28.7334	13.46	nan	nan	nan
28.7472	nan	nan	nan	12.91
28.7553	nan	15.33	15.33	nan
28.7565	nan	15.34	nan	nan
28.7594	nan	nan	nan	12.92
28.7644	nan	nan	nan	12.93
28.767	nan	nan	nan	12.94
28.7677	nan	nan	15.34	nan
28.7682	nan	nan	nan	12.96
28.7727	nan	15.35	15.35	nan
28.7844	nan	15.39	15.39	nan
28.7937	nan	nan	nan	12.97
28.7944	13.47	nan	nan	nan
28.7959	13.56	nan	nan	nan
28.7981	13.62	nan	nan	nan
28.7992	13.63	nan	nan	nan
28.8016	nan	15.4	15.4	nan
28.8115	13.64	nan	nan	nan
28.8177	nan	nan	nan	12.98
28.8453	nan	nan	nan	12.99
28.8553	nan	nan	nan	13.0
28.8569	nan	nan	nan	13.01
28.8676	nan	nan	nan	13.02
28.8692	nan	nan	nan	13.03
28.8728	13.65	nan	nan	nan
28.8737	13.66	nan	nan	nan
28.9045	13.67	nan	nan	nan
28.9318	nan	nan	nan	13.04
28.9545	nan	15.41	15.41	nan
28.9545	nan	15.42	nan	nan
28.9553	nan	nan	15.42	nan
28.9621	13.68	nan	nan	nan
28.972	nan	nan	nan	13.05
28.9804	nan	nan	nan	13.06
28.9964	nan	nan	nan	13.07
29.0311	nan	15.43	15.43	nan
29.0338	13.69	nan	nan	nan
29.038	nan	15.44	nan	nan
29.0506	nan	nan	nan	13.08
29.0535	13.75	nan	nan	nan
29.0682	nan	nan	15.44	nan
29.0915	13.76	nan	nan	nan
29.0954	nan	nan	nan	13.09
29.1055	nan	15.45	15.45	nan
29.123	nan	15.46	nan	nan
29.1276	13.77	nan	nan	nan
29.1328	13.78	nan	nan	nan
29.1848	nan	15.53	15.52	nan
29.1869	nan	nan	nan	13.1
29.1873	nan	nan	nan	13.11
29.1901	13.79	nan	nan	nan
29.196	nan	nan	15.53	nan
29.2098	13.8	nan	nan	nan
29.2253	nan	15.54	15.54	nan
29.2397	nan	nan	nan	13.12
29.2412	nan	nan	nan	13.13
29.2412	nan	15.55	nan	nan
29.2445	nan	nan	15.55	nan
29.2453	nan	nan	nan	13.17
29.2596	nan	nan	nan	13.18
29.2754	nan	nan	nan	13.19
29.2821	nan	15.56	15.56	nan
29.2925	13.81	nan	nan	nan
29.2977	nan	nan	nan	13.2
29.3072	nan	15.67	15.67	nan
29.3097	nan	nan	nan	13.21
29.3121	nan	15.68	nan	nan
29.317	nan	15.69	15.68	nan
29.318	nan	nan	nan	13.22
29.3427	nan	nan	nan	13.23
29.3465	13.82	nan	nan	nan
29.3482	nan	15.7	15.69	nan
29.3648	nan	nan	nan	13.24
29.3687	nan	nan	nan	13.25
29.3719	nan	nan	nan	13.26
29.3854	13.83	nan	nan	nan
29.3865	nan	nan	nan	13.27
29.3923	nan	nan	15.7	nan
29.4084	13.84	nan	nan	nan
29.4096	nan	nan	nan	13.28
29.4249	nan	nan	nan	13.29
29.4283	nan	nan	nan	13.3
29.4302	13.85	nan	nan	nan
29.4378	nan	nan	nan	13.31
29.4378	nan	15.71	nan	nan
29.4505	nan	nan	15.71	nan
29.4574	nan	nan	nan	13.32
29.4592	nan	nan	nan	13.33
29.4632	nan	15.72	nan	nan
29.4633	nan	nan	nan	13.37
29.4725	13.86	nan	nan	nan
29.476	13.87	nan	nan	nan
29.4954	13.9	nan	nan	nan
29.5043	nan	15.73	15.72	nan
29.5355	nan	nan	nan	13.38
29.5383	13.91	nan	nan	nan
29.5479	13.92	nan	nan	nan
29.555	13.93	nan	nan	nan
29.5593	nan	nan	15.73	nan
29.5593	nan	15.74	nan	nan
29.5612	nan	nan	15.74	nan
29.5654	13.98	nan	nan	nan
29.5765	nan	nan	nan	13.39
29.5765	nan	15.75	nan	nan
29.5796	nan	nan	15.75	nan
29.5806	nan	nan	nan	13.4
29.5806	nan	15.76	nan	nan
29.5949	nan	nan	15.76	nan
29.5969	nan	nan	nan	13.41
29.6054	nan	15.77	nan	nan
29.6096	nan	15.86	nan	nan
29.6146	nan	nan	nan	13.42
29.6183	nan	nan	nan	13.43
29.6381	nan	nan	nan	13.45
29.6421	14.07	nan	nan	nan
29.6421	nan	15.87	nan	nan
29.6464	nan	nan	nan	13.46
29.6508	nan	nan	nan	13.47
29.6515	nan	nan	nan	13.48
29.6567	nan	nan	nan	13.49
29.6576	14.08	nan	nan	nan
29.6705	nan	nan	nan	13.52
29.6773	nan	nan	nan	13.53
29.6806	nan	nan	15.77	nan
29.6895	nan	15.88	15.78	nan
29.6942	14.09	nan	nan	nan
29.7016	nan	nan	15.87	nan
29.7016	nan	15.89	nan	nan
29.7181	nan	nan	15.88	nan
29.7186	nan	nan	15.89	nan
29.7272	14.1	nan	nan	nan
29.7349	nan	nan	nan	13.54
29.7349	nan	15.9	nan	nan
29.7367	nan	nan	15.9	nan
29.7424	nan	nan	nan	13.55
29.7539	nan	nan	nan	13.56
29.7587	nan	15.91	15.91	nan
29.7642	nan	15.92	nan	nan
29.7642	nan	15.93	nan	nan
29.7747	nan	nan	15.92	nan
29.7805	nan	15.94	nan	nan
29.796	nan	nan	15.93	nan
29.8081	nan	nan	15.94	nan
29.8144	nan	nan	nan	13.57
29.8304	nan	15.95	nan	nan
29.8428	nan	15.96	15.95	nan
29.8533	nan	nan	nan	13.58
29.8664	nan	nan	nan	13.6
29.876	nan	nan	15.96	nan
29.8764	nan	nan	nan	13.61
29.8766	nan	15.99	15.99	nan
29.8985	nan	nan	nan	13.62
29.8992	nan	nan	nan	13.63
29.903	nan	nan	nan	13.64
29.9124	nan	16.0	16.0	nan
29.9278	nan	16.01	nan	nan
29.9337	nan	nan	nan	13.65
29.942	nan	nan	16.01	nan
29.9437	nan	16.03	nan	nan
29.9442	14.11	nan	nan	nan
29.9502	nan	16.13	16.11	nan
29.9511	14.12	nan	nan	nan
29.9632	nan	nan	nan	13.66
29.9786	nan	nan	16.13	nan
29.9887	nan	nan	nan	13.67
29.9896	14.13	nan	nan	nan
30.0	14.18	nan	nan	nan
30.0	nan	nan	nan	13.71
30.0066	14.39	16.34	16.34	nan
30.0173	nan	nan	nan	13.72
30.0308	nan	16.35	nan	nan
30.0359	nan	nan	nan	13.73
30.0359	nan	16.36	nan	nan
30.0461	nan	nan	16.35	nan
30.0792	nan	nan	nan	13.74
30.0952	nan	16.37	16.36	nan
30.1028	nan	nan	nan	13.75
30.1059	nan	nan	nan	13.76
30.1111	nan	nan	16.37	nan
30.118	nan	16.38	16.38	nan
30.1321	nan	nan	nan	13.77
30.1671	nan	nan	nan	13.78
30.1681	nan	nan	nan	13.79
30.1736	nan	16.39	nan	nan
30.1774	nan	nan	nan	13.8
30.2365	nan	nan	nan	13.81
30.2382	nan	nan	nan	13.83
30.2388	nan	16.4	16.39	nan
30.2391	nan	nan	nan	13.84
30.2436	nan	nan	nan	13.85
30.2585	nan	nan	nan	13.86
30.2591	nan	nan	16.4	nan
30.2596	nan	16.54	nan	nan
30.2641	nan	16.55	nan	nan
30.2711	nan	nan	nan	13.87
30.2843	nan	nan	nan	13.88
30.2859	nan	nan	nan	13.89
30.2977	nan	nan	nan	13.9
30.3027	nan	16.66	16.51	nan
30.3071	nan	nan	16.52	nan
30.3154	nan	nan	nan	13.91
30.3226	nan	16.68	nan	nan
30.3229	nan	nan	nan	13.92
30.3414	nan	16.69	16.53	nan
30.3426	nan	nan	nan	13.96
30.3513	nan	nan	nan	13.97
30.3586	nan	nan	16.67	nan
30.3631	nan	nan	16.69	nan
30.3782	nan	nan	nan	13.98
30.3828	nan	16.75	16.75	nan
30.3937	14.4	nan	nan	nan
30.4037	nan	nan	nan	13.99
30.4167	nan	nan	nan	14.0
30.4447	nan	nan	nan	14.01
30.4496	nan	nan	nan	14.02
30.4568	nan	16.76	16.76	nan
30.4671	nan	nan	nan	14.03
30.476	nan	nan	nan	14.04
30.4804	nan	nan	nan	14.05
30.4831	nan	nan	nan	14.06
30.4939	nan	nan	nan	14.08
30.5256	nan	nan	nan	14.09
30.5367	nan	nan	nan	14.1
30.561	nan	nan	nan	14.11
30.5636	nan	nan	nan	14.14
30.5788	nan	nan	nan	14.15
30.5826	nan	16.77	16.77	nan
30.5867	14.41	nan	nan	nan
30.5886	nan	nan	nan	14.23
30.5909	nan	16.78	16.78	nan
30.5974	nan	nan	nan	14.24
30.6091	nan	16.83	16.83	nan
30.6344	nan	nan	nan	14.25
30.6368	14.42	nan	nan	nan
30.6376	nan	nan	nan	14.26
30.658	nan	nan	nan	14.27
30.6766	14.43	nan	nan	nan
30.6851	nan	nan	nan	14.28
30.6913	nan	nan	nan	14.29
30.7039	nan	16.84	nan	nan
30.7198	nan	nan	nan	14.31
30.7426	nan	nan	nan	14.32
30.7488	nan	nan	nan	14.36
30.7572	nan	nan	nan	14.37
30.7684	nan	nan	nan	14.38
30.7772	nan	nan	nan	14.39
30.7825	nan	nan	16.84	nan
30.7926	nan	nan	nan	14.4
30.7976	14.53	nan	nan	nan
30.8016	nan	nan	nan	14.43
30.8081	nan	nan	nan	14.44
30.846	nan	nan	nan	14.48
30.8467	14.62	nan	nan	nan
30.8841	nan	nan	nan	14.49
30.8874	nan	nan	nan	14.5
30.8874	nan	16.85	nan	nan
30.8913	nan	nan	16.85	nan
30.9796	nan	nan	nan	14.51
30.9796	nan	16.86	nan	nan
30.9937	nan	nan	16.86	nan
31.0167	14.63	nan	nan	nan
31.0176	nan	nan	nan	14.52
31.0215	14.64	nan	nan	nan
31.0399	nan	nan	nan	14.53
31.0399	nan	16.87	nan	nan
31.0424	nan	nan	16.87	nan
31.0602	14.65	nan	nan	nan
31.0622	nan	nan	nan	14.54
31.0682	nan	nan	nan	14.55
31.0738	nan	nan	nan	14.56
31.0851	14.66	nan	nan	nan
31.0956	14.67	nan	nan	nan
31.1005	14.68	nan	nan	nan
31.1052	nan	nan	nan	14.57
31.1205	nan	nan	nan	14.58
31.1218	nan	nan	nan	14.59
31.1269	nan	nan	nan	14.6
31.1299	nan	nan	nan	14.62
31.15	nan	nan	nan	14.63
31.1665	nan	nan	nan	14.64
31.1767	14.69	nan	nan	nan
31.2001	14.73	nan	nan	nan
31.2036	nan	nan	nan	14.65
31.212	nan	16.88	16.88	nan
31.2159	nan	nan	nan	14.66
31.2193	nan	nan	nan	14.7
31.223	nan	16.89	16.89	nan
31.2247	nan	nan	nan	14.71
31.2332	14.74	nan	nan	nan
31.2363	14.88	nan	nan	nan
31.2464	14.92	nan	nan	nan
31.2619	nan	nan	nan	14.72
31.2624	nan	nan	nan	14.73
31.2678	14.93	nan	nan	nan
31.282	nan	nan	nan	14.74
31.3027	14.94	nan	nan	nan
31.3069	nan	16.9	nan	nan
31.3216	nan	nan	nan	14.76
31.3268	nan	nan	nan	14.77
31.3445	nan	16.91	16.9	nan
31.3586	nan	nan	nan	14.78
31.3955	nan	nan	nan	14.79
31.4091	nan	nan	16.91	nan
31.4187	nan	nan	nan	14.8
31.4231	nan	nan	nan	14.81
31.4295	nan	nan	nan	14.82
31.4365	nan	nan	nan	14.83
31.4371	nan	nan	nan	14.84
31.4409	nan	nan	nan	14.85
31.4491	14.95	nan	nan	nan
31.46	nan	16.92	16.92	nan
31.4845	nan	16.93	16.93	nan
31.4955	nan	nan	nan	14.86
31.5243	14.96	nan	nan	nan
31.5291	14.97	nan	nan	nan
31.5313	nan	16.99	nan	nan
31.5313	nan	17.0	nan	nan
31.547	nan	nan	16.94	nan
31.5488	nan	nan	nan	14.87
31.5512	nan	nan	nan	14.88
31.5594	nan	nan	nan	14.89
31.5594	nan	17.01	nan	nan
31.561	nan	nan	16.95	nan
31.561	nan	17.02	nan	nan
31.5664	nan	nan	16.96	nan
31.5768	nan	17.03	nan	nan
31.5835	nan	nan	nan	14.9
31.5877	nan	nan	nan	14.91
31.5923	nan	17.04	nan	nan
31.5955	nan	17.05	16.97	nan
31.6112	nan	17.06	nan	nan
31.615	nan	nan	nan	14.95
31.6166	nan	nan	nan	14.96
31.622	nan	nan	nan	14.97
31.6223	nan	nan	17.03	nan
31.6253	nan	nan	nan	14.98
31.6286	14.98	nan	nan	nan
31.637	nan	nan	nan	14.99
31.657	nan	nan	17.04	nan
31.6588	nan	nan	nan	15.0
31.662	nan	nan	nan	15.01
31.6659	nan	nan	nan	15.06
31.6741	nan	nan	nan	15.07
31.6824	nan	nan	17.05	nan
31.6828	nan	nan	nan	15.09
31.7018	nan	nan	nan	15.1
31.7026	14.99	nan	nan	nan
31.7033	nan	17.07	17.06	nan
31.7042	nan	17.08	17.07	nan
31.7114	nan	17.09	17.08	nan
31.7147	nan	nan	nan	15.11
31.731	nan	17.1	nan	nan
31.755	nan	nan	nan	15.12
31.759	15.0	nan	nan	nan
31.771	nan	nan	17.09	nan
31.771	nan	17.11	nan	nan
31.7738	nan	nan	17.1	nan
31.7738	nan	17.12	nan	nan
31.777	nan	nan	17.11	nan
31.777	nan	17.13	nan	nan
31.7863	nan	nan	17.12	nan
31.8186	nan	17.21	17.2	nan
31.8191	nan	nan	nan	15.14
31.8432	15.01	nan	nan	nan
31.863	15.04	nan	nan	nan
31.863	nan	17.22	nan	nan
31.8684	nan	nan	17.21	nan
31.8684	nan	17.23	nan	nan
31.8692	nan	nan	17.22	nan
31.87	nan	nan	nan	15.15
31.87	nan	17.24	nan	nan
31.8717	nan	nan	17.23	nan
31.8721	nan	nan	nan	15.16
31.8722	nan	nan	nan	15.17
31.8817	nan	nan	nan	15.19
31.8817	nan	17.26	nan	nan
31.9013	nan	nan	17.25	nan
31.9023	nan	17.27	nan	nan
31.9137	nan	17.28	nan	nan
31.9172	nan	17.32	nan	nan
31.9187	nan	nan	nan	15.21
31.9202	15.05	nan	nan	nan
31.9224	15.06	nan	nan	nan
31.924	nan	nan	nan	15.22
31.9249	nan	nan	17.26	nan
31.9253	nan	nan	17.27	nan
31.9363	nan	nan	nan	15.23
31.9486	nan	nan	17.31	nan
31.9564	nan	nan	nan	15.24
31.9689	nan	nan	nan	15.25
31.9835	15.07	nan	nan	nan
31.9971	nan	nan	nan	15.26
32.0053	15.09	nan	nan	nan
32.0112	nan	17.33	nan	nan
32.0254	nan	nan	nan	15.27
32.0287	15.1	nan	nan	nan
32.0404	nan	nan	nan	15.28
32.0445	nan	nan	nan	15.29
32.0544	15.11	nan	nan	nan
32.0644	nan	nan	17.32	nan
32.0657	nan	nan	nan	15.3
32.0678	nan	nan	17.33	nan
32.0805	nan	nan	nan	15.33
32.0882	nan	nan	nan	15.34
32.0971	nan	nan	nan	15.35
32.113	15.12	nan	nan	nan
32.1158	nan	nan	nan	15.36
32.1289	nan	17.34	17.34	nan
32.1296	15.13	nan	nan	nan
32.1353	nan	nan	nan	15.38
32.1455	nan	nan	nan	15.39
32.1588	nan	nan	nan	15.4
32.1757	nan	nan	nan	15.41
32.1794	nan	nan	nan	15.42
32.1989	nan	17.35	nan	nan
32.2118	nan	nan	nan	15.43
32.2152	nan	nan	nan	15.44
32.2242	nan	nan	nan	15.45
32.2542	nan	nan	17.35	nan
32.2562	nan	nan	nan	15.46
32.2764	nan	nan	nan	15.47
32.2838	nan	nan	nan	15.48
32.2862	nan	nan	nan	15.49
32.2867	15.14	nan	nan	nan
32.3029	nan	nan	nan	15.5
32.3104	nan	nan	nan	15.51
32.3201	nan	nan	nan	15.52
32.3211	nan	nan	nan	15.53
32.33	nan	17.36	nan	nan
32.3333	15.15	nan	nan	nan
32.3513	15.16	nan	nan	nan
32.3616	nan	17.43	17.42	nan
32.3638	nan	nan	nan	15.54
32.3695	nan	nan	nan	15.55
32.3763	nan	nan	nan	15.56
32.381	15.17	nan	nan	nan
32.3834	nan	17.44	nan	nan
32.3863	nan	17.45	17.43	nan
32.3933	nan	nan	nan	15.57
32.4228	nan	nan	17.44	nan
32.4277	nan	nan	nan	15.61
32.4321	15.18	nan	nan	nan
32.4727	15.19	nan	nan	nan
32.4766	nan	nan	17.45	nan
32.4885	15.2	nan	nan	nan
32.494	nan	nan	nan	15.62
32.4974	nan	nan	nan	15.63
32.5019	nan	nan	nan	15.64
32.5141	nan	nan	nan	15.65
32.5291	nan	nan	nan	15.68
32.5294	nan	17.51	nan	nan
32.5776	nan	nan	nan	15.69
32.5795	nan	nan	nan	15.71
32.5816	15.21	nan	nan	nan
32.5906	nan	nan	nan	15.72
32.5948	15.22	nan	nan	nan
32.622	nan	nan	nan	15.73
32.6229	nan	nan	17.51	nan
32.6303	nan	nan	nan	15.74
32.6312	nan	nan	nan	15.75
32.633	nan	nan	nan	15.76
32.6388	nan	nan	nan	15.77
32.6435	nan	nan	nan	15.78
32.6571	nan	nan	nan	15.79
32.6598	nan	nan	nan	15.8
32.6737	nan	nan	nan	15.81
32.6739	nan	nan	nan	15.82
32.6796	nan	nan	nan	15.83
32.6845	nan	nan	nan	15.84
32.7393	nan	17.52	17.52	nan
32.7491	nan	17.53	17.53	nan
32.7496	15.23	nan	nan	nan
32.7502	nan	nan	nan	15.85
32.7593	nan	nan	nan	15.86
32.765	nan	nan	nan	15.88
32.7671	nan	nan	nan	15.89
32.7675	nan	nan	nan	15.9
32.7691	nan	nan	nan	15.91
32.7698	nan	nan	nan	15.93
32.7718	nan	17.54	17.54	nan
32.7745	nan	nan	nan	15.97
32.7749	nan	nan	nan	15.98
32.7814	nan	nan	nan	16.0
32.7829	nan	nan	nan	16.01
32.7863	nan	17.55	nan	nan
32.7893	nan	17.59	17.58	nan
32.8102	nan	nan	nan	16.03
32.8423	nan	nan	nan	16.04
32.8427	nan	nan	nan	16.05
32.8432	15.34	nan	nan	nan
32.848	15.4	nan	nan	nan
32.8491	nan	nan	nan	16.06
32.8574	nan	nan	nan	16.07
32.8599	15.56	nan	nan	nan
32.8682	nan	nan	nan	16.08
32.8685	nan	nan	nan	16.09
32.873	nan	nan	nan	16.1
32.874	15.57	nan	nan	nan
32.887	nan	nan	17.59	nan
32.901	nan	nan	nan	16.11
32.9077	nan	nan	nan	16.12
32.9293	15.58	nan	nan	nan
32.9358	nan	nan	nan	16.14
32.9453	nan	nan	nan	16.16
32.958	nan	nan	nan	16.17
32.9682	nan	nan	nan	16.18
32.9816	nan	nan	nan	16.19
32.985	15.59	nan	nan	nan
32.9912	nan	nan	nan	16.2
32.9974	nan	nan	nan	16.24
33.0004	nan	nan	nan	16.25
33.0177	nan	17.6	17.6	nan
33.0259	nan	nan	nan	16.26
33.0292	15.6	nan	nan	nan
33.0372	nan	17.71	nan	nan
33.0382	nan	nan	nan	16.27
33.0396	nan	nan	nan	16.28
33.0719	nan	17.78	17.67	nan
33.0822	nan	nan	nan	16.29
33.0972	nan	nan	nan	16.3
33.1142	nan	nan	nan	16.31
33.1151	nan	nan	nan	16.37
33.1167	15.67	nan	nan	nan
33.1263	nan	nan	nan	16.38
33.1338	nan	17.79	17.68	nan
33.1371	nan	nan	nan	16.39
33.1458	nan	nan	nan	16.41
33.1631	nan	nan	nan	16.42
33.1787	15.68	nan	nan	nan
33.1821	nan	nan	nan	16.43
33.1918	nan	nan	nan	16.44
33.1974	nan	nan	nan	16.45
33.2222	nan	nan	nan	16.47
33.2246	nan	nan	17.79	nan
33.2518	15.69	nan	nan	nan
33.2612	nan	nan	nan	16.48
33.2756	15.7	nan	nan	nan
33.2888	nan	nan	nan	16.49
33.3207	nan	nan	nan	16.51
33.3269	nan	nan	nan	16.52
33.3368	nan	nan	nan	16.53
33.3465	nan	17.8	nan	nan
33.3635	nan	nan	nan	16.54
33.3734	15.71	nan	nan	nan
33.3817	15.72	nan	nan	nan
33.4009	nan	nan	nan	16.55
33.4011	nan	nan	nan	16.56
33.4227	nan	nan	nan	16.57
33.4266	nan	nan	17.8	nan
33.4325	nan	17.81	nan	nan
33.4367	nan	nan	nan	16.59
33.4497	nan	nan	nan	16.6
33.4508	nan	nan	nan	16.61
33.4544	nan	nan	nan	16.62
33.459	nan	nan	nan	16.63
33.4795	nan	nan	nan	16.64
33.4813	nan	nan	nan	16.65
33.4854	nan	nan	nan	16.66
33.487	15.73	nan	nan	nan
33.488	nan	nan	nan	16.68
33.4923	nan	nan	nan	16.7
33.4931	nan	nan	nan	16.73
33.4945	nan	nan	17.81	nan
33.4999	nan	nan	nan	16.74
33.5096	nan	nan	nan	16.75
33.5304	nan	nan	nan	16.76
33.5331	nan	nan	nan	16.77
33.5359	15.74	nan	nan	nan
33.5895	nan	nan	nan	16.78
33.6121	nan	nan	nan	16.8
33.6137	nan	nan	nan	16.81
33.622	nan	nan	nan	16.82
33.6288	nan	nan	nan	16.84
33.648	nan	nan	nan	16.85
33.6485	nan	nan	nan	16.86
33.6526	nan	nan	nan	16.88
33.6572	nan	17.82	17.82	nan
33.6698	nan	17.83	nan	nan
33.6813	nan	nan	nan	16.92
33.6819	nan	nan	nan	16.96
33.6841	15.75	nan	nan	nan
33.6873	15.76	nan	nan	nan
33.6883	nan	nan	nan	16.97
33.7189	nan	17.84	nan	nan
33.7367	nan	nan	nan	16.98
33.75	nan	nan	nan	17.0
33.7562	nan	nan	17.83	nan
33.7602	nan	17.94	nan	nan
33.7803	nan	nan	nan	17.01
33.7866	nan	nan	17.84	nan
33.7917	nan	17.95	nan	nan
33.7944	nan	17.96	17.85	nan
33.815	nan	nan	nan	17.05
33.8324	nan	nan	nan	17.1
33.8427	nan	nan	nan	17.11
33.8431	15.87	nan	nan	nan
33.846	15.88	nan	nan	nan
33.8468	15.97	nan	nan	nan
33.8474	15.98	nan	nan	nan
33.8493	nan	nan	nan	17.13
33.8547	nan	nan	17.95	nan
33.8586	nan	nan	nan	17.14
33.8844	nan	nan	17.96	nan
33.8904	nan	nan	nan	17.15
33.8914	nan	nan	nan	17.16
33.8987	nan	nan	nan	17.17
33.9184	nan	17.97	17.97	nan
33.9209	nan	nan	nan	17.18
33.9303	nan	nan	nan	17.19
33.9345	nan	nan	nan	17.23
33.9353	nan	nan	nan	17.24
33.9391	nan	nan	nan	17.25
33.9414	15.99	nan	nan	nan
33.9444	nan	18.0	18.0	nan
33.9474	16.0	nan	nan	nan
33.9589	nan	18.01	18.01	nan
33.9754	nan	nan	nan	17.26
33.9941	nan	nan	nan	17.27
34.021	nan	nan	nan	17.28
34.0394	nan	18.18	nan	nan
34.0538	nan	nan	nan	17.33
34.0721	nan	nan	18.18	nan
34.087	nan	18.26	18.26	nan
34.094	nan	18.27	18.27	nan
34.1267	16.01	nan	nan	nan
34.1534	nan	nan	nan	17.34
34.2232	nan	18.35	18.35	nan
34.2391	16.18	nan	nan	nan
34.2569	nan	nan	nan	17.35
34.2795	nan	nan	nan	17.37
34.3243	nan	nan	nan	17.38
34.3258	nan	nan	nan	17.39
34.3313	16.19	nan	nan	nan
34.3396	nan	nan	nan	17.4
34.361	16.2	nan	nan	nan
34.3684	16.21	nan	nan	nan
34.4247	16.22	nan	nan	nan
34.4342	nan	nan	nan	17.41
34.451	nan	18.36	nan	nan
34.4866	nan	nan	nan	17.42
34.4933	nan	nan	nan	17.43
34.505	16.23	nan	nan	nan
34.5054	16.24	nan	nan	nan
34.5183	16.28	nan	nan	nan
34.5411	nan	nan	18.36	nan
34.5521	nan	nan	nan	17.44
34.5599	nan	nan	nan	17.45
34.5739	nan	nan	nan	17.46
34.5966	nan	nan	nan	17.49
34.6015	nan	nan	nan	17.5
34.6021	nan	nan	nan	17.53
34.6042	nan	nan	nan	17.54
34.6099	nan	18.37	nan	nan
34.6284	nan	nan	nan	17.55
34.669	nan	nan	nan	17.56
34.6714	16.29	nan	nan	nan
34.6756	16.3	nan	nan	nan
34.6905	16.31	nan	nan	nan
34.6965	nan	nan	18.37	nan
34.7151	16.32	nan	nan	nan
34.7219	nan	18.38	18.38	nan
34.7254	nan	nan	nan	17.57
34.7254	16.36	nan	nan	nan
34.7418	16.4	nan	nan	nan
34.7435	nan	nan	nan	17.59
34.7753	nan	nan	nan	17.6
34.7965	16.41	nan	nan	nan
34.8094	nan	nan	nan	17.63
34.8149	16.42	nan	nan	nan
34.8322	16.48	nan	nan	nan
34.8427	nan	18.39	nan	nan
34.8437	16.59	nan	nan	nan
34.8789	nan	nan	nan	17.64
34.8801	nan	nan	nan	17.67
34.8879	nan	nan	nan	17.68
34.89	nan	nan	nan	17.69
34.8911	nan	18.4	nan	nan
34.8919	16.6	nan	nan	nan
34.9101	nan	nan	nan	17.7
34.9238	16.61	nan	nan	nan
34.9348	nan	nan	18.39	nan
34.9379	nan	nan	nan	17.71
34.95	nan	18.48	nan	nan
34.9656	nan	nan	nan	17.72
34.967	nan	nan	nan	17.73
34.982	nan	nan	nan	17.74
34.9917	nan	nan	18.4	nan
35.0304	nan	18.49	nan	nan
35.0308	nan	nan	nan	17.78
35.0576	nan	nan	18.48	nan
35.0853	nan	nan	18.49	nan
35.1125	16.62	nan	nan	nan
35.1633	nan	nan	nan	17.82
35.1762	16.63	nan	nan	nan
35.1902	nan	nan	nan	17.83
35.1949	nan	nan	nan	17.84
35.2124	nan	18.5	18.5	nan
35.2183	16.64	nan	nan	nan
35.2208	nan	nan	nan	17.85
35.285	16.72	nan	nan	nan
35.2964	nan	nan	nan	17.86
35.3161	16.73	nan	nan	nan
35.3651	16.74	nan	nan	nan
35.3685	16.75	nan	nan	nan
35.3741	nan	nan	nan	17.87
35.3817	nan	nan	nan	17.88
35.3864	nan	nan	nan	17.89
35.4156	nan	18.51	18.51	nan
35.4301	nan	nan	nan	17.91
35.4341	nan	nan	nan	17.92
35.4355	nan	nan	nan	17.93
35.4355	16.83	nan	nan	nan
35.4416	16.89	nan	nan	nan
35.4433	nan	nan	nan	17.95
35.4621	16.9	nan	nan	nan
35.4952	16.91	nan	nan	nan
35.4997	16.97	nan	nan	nan
35.5029	nan	nan	nan	17.96
35.5029	nan	18.52	nan	nan
35.5072	nan	nan	18.52	nan
35.529	16.98	nan	nan	nan
35.529	nan	18.53	nan	nan
35.565	nan	nan	18.53	nan
35.565	nan	18.65	nan	nan
35.5778	nan	nan	18.65	nan
35.6183	16.99	nan	nan	nan
35.6356	nan	nan	nan	17.97
35.7134	17.0	nan	nan	nan
35.723	nan	nan	nan	17.98
35.7422	nan	nan	nan	17.99
35.7495	nan	nan	nan	18.01
35.7506	nan	nan	nan	18.02
35.7582	17.01	nan	nan	nan
35.7649	nan	nan	nan	18.03
35.772	nan	nan	nan	18.04
35.7725	nan	nan	nan	18.05
35.7773	nan	nan	nan	18.07
35.8092	nan	nan	nan	18.19
35.8222	17.02	nan	nan	nan
35.87	17.03	nan	nan	nan
35.9159	nan	nan	nan	18.2
36.005	17.04	nan	nan	nan
36.0571	nan	nan	nan	18.21
36.0931	nan	nan	nan	18.22
36.123	nan	nan	nan	18.23
36.136	17.05	nan	nan	nan
36.1593	17.06	nan	nan	nan
36.187	17.07	nan	nan	nan
36.1944	nan	nan	nan	18.24
36.229	17.19	nan	nan	nan
36.2321	nan	nan	nan	18.25
36.2869	17.2	nan	nan	nan
36.309	nan	nan	nan	18.26
36.3362	nan	nan	nan	18.27
36.3593	nan	18.66	nan	nan
36.4171	17.21	nan	nan	nan
36.471	nan	nan	18.66	nan
36.4882	nan	nan	nan	18.28
36.4887	nan	nan	nan	18.29
36.4918	17.22	nan	nan	nan
36.5092	17.23	nan	nan	nan
36.5377	nan	nan	nan	18.31
36.5467	nan	nan	nan	18.32
36.5927	nan	nan	nan	18.34
36.598	nan	nan	nan	18.35
36.6266	nan	nan	nan	18.36
36.7094	17.24	nan	nan	nan
36.7408	17.25	nan	nan	nan
36.7426	nan	nan	nan	18.37
36.8776	17.26	nan	nan	nan
36.8828	17.27	nan	nan	nan
36.8946	nan	18.67	nan	nan
36.9266	nan	nan	nan	18.38
36.9718	17.28	nan	nan	nan
36.9867	nan	nan	18.67	nan
36.9997	nan	nan	nan	18.39
37.0	17.29	nan	nan	nan
37.0	nan	nan	nan	18.41
37.0087	17.5	18.88	18.88	nan
37.0166	17.51	nan	nan	nan
37.0456	nan	nan	nan	18.44
37.0504	17.52	nan	nan	nan
37.0514	nan	18.89	nan	nan
37.0741	nan	18.9	18.89	nan
37.1424	nan	18.93	nan	nan
37.1511	nan	nan	18.9	nan
37.1636	17.58	nan	nan	nan
37.1665	17.66	nan	nan	nan
37.217	nan	nan	18.93	nan
37.2279	17.67	nan	nan	nan
37.2632	17.68	nan	nan	nan
37.2714	17.69	nan	nan	nan
37.2725	17.7	nan	nan	nan
37.2779	17.71	nan	nan	nan
37.282	17.72	nan	nan	nan
37.3436	nan	nan	nan	18.45
37.3537	nan	nan	nan	18.46
37.3558	17.73	nan	nan	nan
37.363	17.74	nan	nan	nan
37.3631	17.75	nan	nan	nan
37.3678	17.76	nan	nan	nan
37.3678	nan	18.94	nan	nan
37.373	nan	nan	18.94	nan
37.4177	17.87	nan	nan	nan
37.4355	17.88	nan	nan	nan
37.4642	17.95	nan	nan	nan
37.5364	nan	nan	nan	18.52
37.5808	nan	nan	nan	18.53
37.6192	nan	nan	nan	18.54
37.6503	nan	nan	nan	18.55
37.6703	nan	nan	nan	18.56
37.6729	nan	nan	nan	18.57
37.6746	18.02	nan	nan	nan
37.6757	nan	nan	nan	18.58
37.6802	nan	nan	nan	18.59
37.7453	nan	nan	nan	18.6
37.7731	nan	nan	nan	18.61
37.7731	nan	18.95	nan	nan
37.8247	nan	nan	18.95	nan
37.8336	nan	nan	nan	18.62
37.8372	18.03	nan	nan	nan
37.8592	nan	nan	nan	18.63
37.8731	nan	nan	nan	18.69
37.8829	18.04	nan	nan	nan
37.9106	nan	nan	nan	18.7
37.9106	nan	18.96	nan	nan
37.9276	nan	nan	18.96	nan
37.9437	18.05	nan	nan	nan
37.9437	nan	19.02	nan	nan
37.9543	nan	nan	19.02	nan
37.9788	nan	19.03	19.03	nan
37.9931	nan	nan	nan	18.71
38.0458	18.06	nan	nan	nan
38.0511	18.07	nan	nan	nan
38.1271	nan	nan	nan	18.72
38.1511	18.08	nan	nan	nan
38.1511	18.1	nan	nan	nan
38.1536	18.14	nan	nan	nan
38.1636	nan	nan	nan	18.79
38.2032	18.19	nan	nan	nan
38.204	nan	nan	nan	18.8
38.3836	nan	19.04	19.04	nan
38.3836	nan	19.05	nan	nan
38.4268	nan	nan	19.05	nan
38.4268	nan	19.13	nan	nan
38.4451	nan	nan	19.13	nan
38.4828	nan	nan	nan	18.81
38.4862	nan	nan	nan	18.89
38.5101	18.2	nan	nan	nan
38.5112	nan	nan	nan	18.93
38.5461	nan	nan	nan	18.94
38.5593	18.21	nan	nan	nan
38.5925	nan	nan	nan	18.95
38.5928	18.22	nan	nan	nan
38.6153	nan	nan	nan	18.96
38.6285	nan	nan	nan	18.97
38.6329	nan	nan	nan	18.98
38.6346	nan	nan	nan	18.99
38.6351	nan	nan	nan	19.0
38.6352	nan	nan	nan	19.01
38.7332	nan	nan	nan	19.03
38.7999	nan	19.14	19.14	nan
38.8496	18.23	nan	nan	nan
39.1808	18.24	nan	nan	nan
39.1864	18.25	nan	nan	nan
39.1878	18.26	nan	nan	nan
39.2091	18.37	nan	nan	nan
39.2151	18.38	nan	nan	nan
39.2197	nan	19.15	nan	nan
39.2865	nan	nan	nan	19.04
39.3133	18.39	nan	nan	nan
39.4776	18.45	nan	nan	nan
39.5035	18.46	nan	nan	nan
39.5053	18.47	nan	nan	nan
39.5142	18.55	nan	nan	nan
39.569	nan	nan	19.15	nan
39.619	18.56	nan	nan	nan
39.619	nan	19.16	19.16	nan
39.6426	nan	19.17	19.17	nan
39.7412	18.57	nan	nan	nan
39.7513	nan	19.18	nan	nan
39.7825	18.58	nan	nan	nan
39.7875	18.59	nan	nan	nan
39.8039	18.6	nan	nan	nan
39.8258	18.63	nan	nan	nan
39.8567	18.73	nan	nan	nan
39.9707	18.74	nan	nan	nan
40.0	18.75	nan	nan	nan
40.0	nan	nan	nan	19.05
40.0466	18.76	19.19	19.18	nan
40.0477	nan	nan	nan	19.06
40.0603	nan	nan	nan	19.07
40.0764	nan	nan	nan	19.08
40.0801	nan	19.2	19.19	nan
40.1057	nan	nan	nan	19.09
40.147	nan	19.21	19.2	nan
40.164	nan	nan	nan	19.1
40.2121	nan	19.31	19.3	nan
40.2626	nan	nan	19.31	nan
40.2804	18.77	nan	nan	nan
40.2934	18.78	nan	nan	nan
40.333	nan	19.51	19.51	nan
40.3844	18.98	nan	nan	nan
40.4154	19.06	nan	nan	nan
40.4167	nan	nan	nan	19.12
40.4864	nan	nan	nan	19.13
40.5198	19.07	nan	nan	nan
40.533	nan	nan	nan	19.14
40.6115	nan	nan	nan	19.19
40.7266	nan	19.52	19.52	nan
40.7422	nan	nan	nan	19.2
40.7692	nan	nan	nan	19.21
40.8488	nan	nan	nan	19.22
40.8652	nan	nan	nan	19.23
40.9873	nan	nan	nan	19.28
41.0734	19.08	nan	nan	nan
41.1259	19.09	nan	nan	nan
41.1554	19.1	nan	nan	nan
41.2145	nan	nan	nan	19.29
41.22	19.11	nan	nan	nan
41.2276	nan	nan	nan	19.3
41.3068	nan	nan	nan	19.32
41.4078	nan	nan	nan	19.33
41.4261	19.12	nan	nan	nan
41.4551	19.13	nan	nan	nan
41.7245	19.21	nan	nan	nan
42.2466	19.22	nan	nan	nan
42.6474	19.23	nan	nan	nan
42.7282	nan	nan	nan	19.34
42.7366	nan	19.53	19.53	nan
42.7475	nan	19.54	19.54	nan
42.7475	nan	19.55	nan	nan
42.9	nan	nan	19.55	nan
42.9088	19.24	nan	nan	nan
42.9563	nan	nan	nan	19.35
42.9825	nan	19.65	19.65	nan
42.9825	nan	19.75	nan	nan
43.1432	nan	nan	19.75	nan
43.3258	nan	nan	nan	19.45
43.3701	nan	nan	nan	19.46
43.4469	19.25	nan	nan	nan
43.5575	19.26	nan	nan	nan
43.5605	nan	19.76	nan	nan
43.5904	nan	nan	nan	19.47
43.8062	19.27	nan	nan	nan
43.8167	nan	nan	19.76	nan
43.8726	19.37	nan	nan	nan
43.9107	19.38	nan	nan	nan
43.9594	19.39	nan	nan	nan
44.0235	nan	nan	nan	19.48
44.0349	19.4	nan	nan	nan
44.1995	19.43	nan	nan	nan
44.4182	nan	19.77	19.77	nan
44.5084	nan	19.83	19.83	nan
45.7085	nan	19.84	19.84	nan
45.8858	nan	19.85	nan	nan
45.9181	19.44	nan	nan	nan
45.9826	nan	nan	19.85	nan
46.0	19.45	nan	nan	nan
46.0	nan	nan	nan	19.49
46.0015	19.46	20.06	20.06	nan
46.0015	19.47	nan	nan	nan
46.0103	19.66	nan	nan	nan
46.1249	nan	nan	nan	19.5
46.4191	19.67	nan	nan	nan
46.5252	nan	20.07	nan	nan
46.5577	nan	20.13	nan	nan
46.6109	nan	nan	nan	19.51
46.7139	nan	nan	20.07	nan
46.8193	nan	nan	20.13	nan
46.9151	nan	nan	nan	19.52
47.1405	nan	nan	nan	19.53
47.3232	nan	nan	nan	19.61
47.3518	19.68	nan	nan	nan
47.3617	nan	nan	nan	19.62
47.5021	19.69	nan	nan	nan
47.5498	19.7	nan	nan	nan
47.7442	nan	20.14	20.14	nan
47.7593	19.71	nan	nan	nan
47.8124	19.72	nan	nan	nan
47.9372	19.82	nan	nan	nan
48.1454	19.83	nan	nan	nan
48.2222	19.93	nan	nan	nan
48.3173	nan	20.24	20.24	nan
48.4634	nan	nan	nan	19.63
48.5485	nan	nan	nan	19.64
48.6343	19.94	nan	nan	nan
48.7294	nan	nan	nan	19.65
48.7376	nan	nan	nan	19.66
48.7379	nan	nan	nan	19.67
49.1939	nan	nan	nan	19.69
49.8096	nan	20.25	nan	nan
49.8258	nan	nan	20.25	nan
49.8732	nan	nan	nan	19.7
50.4638	nan	nan	nan	19.71
50.4924	nan	nan	nan	19.72
50.7415	nan	nan	nan	19.73
50.908	19.95	nan	nan	nan
51.034	nan	nan	nan	19.74
51.2501	19.96	nan	nan	nan
51.5801	nan	nan	nan	19.75
51.6863	nan	nan	nan	19.87
52.1834	19.97	nan	nan	nan
52.2907	nan	nan	nan	19.88
52.454	19.98	nan	nan	nan
52.5015	20.04	nan	nan	nan
52.6837	20.05	nan	nan	nan
52.7564	nan	nan	nan	19.89
53.3045	nan	nan	nan	19.94
53.5809	nan	20.26	nan	nan
54.018	20.06	nan	nan	nan
54.184	nan	nan	20.26	nan
54.1878	nan	20.37	nan	nan
54.4449	20.16	nan	nan	nan
54.9278	20.17	nan	nan	nan
55.0487	nan	nan	20.37	nan
55.0847	20.18	nan	nan	nan
55.1365	nan	nan	nan	19.95
55.1365	20.19	nan	nan	nan
55.8642	20.24	nan	nan	nan
56.1144	nan	nan	nan	19.96
56.118	nan	nan	nan	19.99
58.3951	nan	nan	nan	20.07
58.8172	nan	nan	nan	20.08
60.0035	nan	nan	nan	20.17
60.6699	20.25	nan	nan	nan
63.4919	nan	nan	nan	20.18
64.2524	20.26	nan	nan	nan
72.805	20.37	nan	nan	nan
80.8761	nan	nan	nan	20.19
85.5931	nan	nan	nan	20.2
89.7948	nan	nan	nan	20.21
93.1225	nan	nan	nan	20.22
95.7081	nan	nan	nan	20.23
96.8593	nan	nan	nan	20.24
97.2084	nan	nan	nan	20.25
116.0	nan	nan	nan	20.37
116.0	nan	nan	nan	20.58
128.0	20.58	20.58	20.58	nan
128.0	nan	nan	nan	20.79
130.0	20.79	20.79	20.79	nan
130.0	20.79	20.79	20.79	21.0

